Joining relations under discrete uncertainty

In this paper we introduce and experimentally compare alternative algorithms to join uncertain relations. Different algorithms are based on specific principles, e.g., sorting, indexing, or building intermediate relational tables to apply traditional approaches. As a consequence their performance is affected by different features of the input data, and each algorithm is shown to be more efficient than the others in specific cases. In this way statistics explicitly representing the amount and kind of uncertainty in the input uncertain relations can be used to choose the most efficient algorithm.

==> charts/1.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1 100.0 1 10000.0 66 597.0 16 100 
200 200 0.0 1 200.0 1 40000.0 30 1197.0 2 200 
300 300 0.0 1 300.0 1 90000.0 59 1797.0 5 300 
400 400 0.0 1 400.0 2 160000.0 115 2397.0 7 400 
500 500 0.0 1 500.0 4 250000.0 209 2997.0 9 500 
600 600 0.0 1 600.0 5 360000.0 270 3597.0 11 600 
700 700 0.0 1 700.0 6 490000.0 351 4197.0 13 700 
800 800 0.0 1 800.0 7 640000.0 651 4797.0 16 800 
900 900 0.0 1 900.0 8 810000.0 755 5397.0 18 900 
1000 1000 0.0 1 1000.0 8 1000000.0 1113 5997.0 20 1000 


==> charts/2a.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 400 0.2 4 6140.0 19 10000.0 20 2274.0 9 640 
200 800 0.2 4 23160.0 65 40000.0 80 4554.0 20 1280 
300 1200 0.2 4 53092.0 218 90000.0 210 6834.0 35 1920 
400 1600 0.2 4 95640.0 265 160000.0 394 9114.0 133 2560 
500 2000 0.2 4 142270.0 424 250000.0 712 11394.0 68 3200 
600 2400 0.2 4 189970.0 555 360000.0 1000 13674.0 87 3840 
700 2800 0.2 4 244870.0 713 490000.0 1405 15955.0 216 4480 
800 3200 0.2 4 295780.0 892 640000.0 1941 18235.0 238 5120 
900 3600 0.2 4 393250.0 1209 810000.0 2554 20517.0 141 5760 
1000 4000 0.2 4 616700.0 1963 1000000.0 3130 22794.0 162 6400 


==> charts/2b.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 700 0.2 7 6844.0 35 10000.0 33 1797.0 8 100 
200 1400 0.2 7 25684.0 119 40000.0 130 3597.0 12 200 
300 2100 0.2 7 58532.0 292 90000.0 354 5397.0 20 300 
400 2800 0.2 7 104112.0 504 160000.0 697 7197.0 28 400 
500 3500 0.2 7 150840.0 765 250000.0 1118 8997.0 42 500 
600 4200 0.2 7 201994.0 979 360000.0 1678 10797.0 47 600 
700 4900 0.2 7 260080.0 1247 490000.0 2247 27713.0 231 8260 
800 5600 0.2 7 323234.0 1568 640000.0 3023 14397.0 74 800 
900 6300 0.2 7 455988.0 2246 810000.0 3916 16197.0 99 900 
1000 7000 0.2 7 685062.0 3616 1000000.0 5188 17997.0 90 1000 


==> charts/2c.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 1000 0.2 10 7118.0 46 10000.0 49 5628.0 44 1720 
200 2000 0.2 10 26666.0 161 40000.0 199 11268.0 187 3440 
300 3000 0.2 10 60790.0 370 90000.0 500 16908.0 234 5160 
400 4000 0.2 10 107184.0 735 160000.0 970 22548.0 203 6880 
500 5000 0.2 10 154210.0 1017 250000.0 1557 28188.0 366 8600 
600 6000 0.2 10 206728.0 1406 360000.0 2289 33829.0 328 10320 
700 7000 0.2 10 265798.0 1776 490000.0 3111 39470.0 390 12040 
800 8000 0.2 10 331420.0 2214 640000.0 3946 45111.0 464 13760 
900 9000 0.2 10 478540.0 3229 810000.0 5172 50754.0 729 15480 
1000 10000 0.2 10 708640.0 5072 1000000.0 6787 56388.0 850 17200 


==> charts/3.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
1000 4000 0.0 4 1000.0 21 1000 
1000 4000 0.2 4 616700.0 1963 6400 
1000 4000 0.4 4 874480.0 2955 5800 
1000 4000 0.6 4 993072.0 3483 5200 
1000 4000 0.8 4 1000000.0 3687 4600 
1000 4000 1.0 4 1000000.0 3885 4000 


==> charts/3a.csv <==
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize


==> charts/4.csv <==
Byte NumUT(25,5)
204237 100
1023442 500
1842642 900
2661847 1300
3481047 1700
4300247 2100
7385565 10000
14832716 20000
22279860 30000
29727004 40000
37174148 50000
44621292 60000
52069852 70000
59516996 80000


==> charts/5.csv <==
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
17 8 100 400 0.0 4 0 227 0 484 100 
100 50 600 2400 0.0 4 1 1304 2 2772 600 
184 92 1100 4400 0.0 4 2 2396 4 5100 1100 
267 100 1600 6400 0.0 4 3 3477 7 7403 1600 
350 100 2100 8400 0.0 4 4 4558 9 9704 2100 
434 100 2600 10400 0.0 4 5 5652 11 12050 2600 
517 100 3100 12400 0.0 4 6 6733 13 14357 3100 


==> charts/6.csv <==
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
17 8 100 400 0.2 4 0 409 1 1299 640 
100 50 600 2400 0.2 4 7 7652 7 7617 3840 
184 92 1100 4400 0.2 4 24 26362 13 13989 7040 
267 100 1600 6400 0.2 4 52 56807 19 20350 10240 
350 100 2100 8400 0.2 4 90 97518 25 26705 13440 
434 100 2600 10400 0.2 4 143 154882 31 33139 16640 
517 100 3100 12400 0.2 4 205 223599 37 39494 19840 


==> charts/7.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 400 0.2 4 341.0 2 405.0 1 2274.0 13 20 
200 800 0.2 4 969.0 4 791.0 2 4554.0 20 20 
300 1200 0.2 4 1678.0 8 1204.0 3 6834.0 33 20 
400 1600 0.2 4 2037.0 11 1604.0 10 9114.0 125 20 
500 2000 0.2 4 2537.0 14 2005.0 6 11394.0 57 20 
600 2400 0.2 4 2996.0 24 2405.0 7 13674.0 172 20 
700 2800 0.2 4 3550.0 18 2936.0 16 15955.0 87 20 
800 3200 0.2 4 4097.0 25 3341.0 11 18235.0 99 20 
900 3600 0.2 4 4181.0 23 3605.0 18 20517.0 120 20 
1000 4000 0.2 4 3545.0 38 4005.0 13 22794.0 272 20 


==> charts/data.csv <==















































"Variare dell'incertezza"


==> charts/pio.csv <==
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.0 4  2 2175 4 4637 1000 
334 100 2000 8000 0.0 4  4 4350 9 9269 2000 
500 100 3000 12000 0.0 4  6 6510 14 13873 3000 
667 100 4000 16000 0.0 4  8 8685 18 18519 4000 
834 100 5000 20000 0.0 4  10 10860 21 23224 5000 
1000 100 6000 24000 0.0 4  12 13020 27 27793 6000 
1167 100 7000 28000 0.0 4  14 15195 32 32430 7000 
1334 100 8000 32000 0.0 4  16 17370 36 37070 8000 
1500 100 9000 36000 0.0 4  18 19530 41 41696 9000 
1667 100 10000 40000 0.0 4  20 21705 44 46420 10000 
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.4 4  24 27491 11 11880 5800 
334 100 2000 8000 0.4 4  98 109570 23 23815 11600 
500 100 3000 12000 0.4 4  209 233082 35 35729 17400 
667 100 4000 16000 0.4 4  357 398851 47 47664 23200 
834 100 5000 20000 0.4 4  523 594360 59 59556 29000 
1000 100 6000 24000 0.4 4  714 808262 70 71498 34800 
1167 100 7000 28000 0.4 4  903 1025725 82 83486 40600 
1334 100 8000 32000 0.4 4  1221 1366848 94 95356 46400 
1500 100 9000 36000 0.4 4  1719 1930276 107 107176 52200 
1667 100 10000 40000 0.4 4  2273 2549217 119 119313 58000 


==> charts/t.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 300 0.0 3  100.0 1 10000.0 14 995.0 14 100 
200 600 0.0 3  200.0 3 40000.0 126 1995.0 7 200 
300 900 0.0 3  300.0 5 90000.0 126 2995.0 11 300 
400 1200 0.0 3  400.0 6 160000.0 222 3995.0 14 400 
500 1500 0.0 3  500.0 8 250000.0 431 4995.0 20 500 
600 1800 0.0 3  600.0 9 360000.0 776 5995.0 23 600 
700 2100 0.0 3  700.0 22 490000.0 992 6995.0 26 700 
800 2400 0.0 3  800.0 14 640000.0 1519 7995.0 34 800 
900 2700 0.0 3  900.0 26 810000.0 1898 8995.0 36 900 
1000 3000 0.0 3  1000.0 18 1000000.0 2416 9995.0 39 1000 
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 300 0.2 3  5596.0 10 10000.0 18 997.0 4 100 
200 600 0.2 3  20552.0 51 40000.0 61 1997.0 7 200 
300 900 0.2 3  48280.0 114 90000.0 150 5155.0 28 1380 
400 1200 0.2 3  87086.0 219 160000.0 279 3997.0 16 400 
500 1500 0.2 3  132838.0 343 250000.0 546 4997.0 19 500 
600 1800 0.2 3  180380.0 448 360000.0 924 10315.0 62 2760 
700 2100 0.2 3  226728.0 557 490000.0 1178 6997.0 30 700 
800 2400 0.2 3  269938.0 664 640000.0 1678 7997.0 32 800 
900 2700 0.2 3  344100.0 809 810000.0 2072 15477.0 99 4140 
1000 3000 0.2 3  566236.0 1464 1000000.0 2753 9997.0 44 1000 
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.0 4  2 2175 4 4637 1000 
167 100 1000 4000 0.4 4  24 27491 11 11880 5800 
334 100 2000 8000 0.0 4  4 4350 9 9269 2000 
334 100 2000 8000 0.4 4  98 109570 23 23815 11600 
500 100 3000 12000 0.0 4  6 6510 14 13873 3000 
500 100 3000 12000 0.4 4  209 233082 35 35729 17400 
667 100 4000 16000 0.0 4  8 8685 18 18519 4000 
667 100 4000 16000 0.4 4  357 398851 47 47664 23200 
834 100 5000 20000 0.0 4  10 10860 21 23224 5000 
834 100 5000 20000 0.4 4  523 594360 59 59556 29000 
1000 100 6000 24000 0.0 4  12 13020 27 27793 6000 
1000 100 6000 24000 0.4 4  714 808262 70 71498 34800 
1167 100 7000 28000 0.0 4  14 15195 32 32430 7000 
1167 100 7000 28000 0.4 4  903 1025725 82 83486 40600 
1334 100 8000 32000 0.0 4  16 17370 36 37070 8000 
1334 100 8000 32000 0.4 4  1221 1366848 94 95356 46400 
1500 100 9000 36000 0.0 4  18 19530 41 41696 9000 
1500 100 9000 36000 0.4 4  1719 1930276 107 107176 52200 
1667 100 10000 40000 0.0 4  20 21705 44 46420 10000 
1667 100 10000 40000 0.4 4  2273 2549217 119 119313 58000 


==> charts/t20.csv <==
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples InputBlocks TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.4 4  1 1442 8 8212 20 
334 100 2000 8000 0.4 4  2 2689 17 16455 20 
500 100 3000 12000 0.4 4  4 4147 26 24708 20 
667 100 4000 16000 0.4 4  6 5523 35 32947 20 
834 100 5000 20000 0.4 4  7 6942 43 41168 20 
1000 100 6000 24000 0.4 4  9 8322 53 49435 20 
1167 100 7000 28000 0.4 4  10 9712 62 57725 20 
1334 100 8000 32000 0.4 4  12 11168 71 65919 20 
1500 100 9000 36000 0.4 4  13 12767 80 74083 20 
1667 100 10000 40000 0.4 4  15 14372 102 82521 20 


==> charts/test-mm-20.csv <==
(+)(+) Main memory, 20 uncertain tuples
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1 20.0 1 1920.0 1 597.0 2 20
100 400 0.0 4 20.0 1 1920.0 2 1194.0 2 20
100 700 0.0 7 20.0 2 1920.0 5 1791.0 13 20
100 1000 0.0 10 20.0 3 1920.0 6 2388.0 10 20
100 100 0.2 1 20.0 1 1920.0 6 597.0 1 20
100 400 0.2 4 341.0 2 405.0 1 2274.0 13 20
100 700 0.2 7 3266.0 14 1920.0 14 1797.0 4 20
100 1000 0.2 10 196.0 4 138.0 1 5628.0 28 20
100 100 0.4 1 20.0 0 1920.0 1 597.0 1 20
100 400 0.4 4 369.0 2 404.0 1 2154.0 5 20
100 700 0.4 7 3322.0 15 1920.0 9 1797.0 5 20
100 1000 0.4 10 200.0 4 174.0 1 5268.0 121 20
100 100 0.6 1 20.0 0 1920.0 4 597.0 1 20
100 400 0.6 4 528.0 2 405.0 1 2034.0 14 20
100 700 0.6 7 3440.0 17 1920.0 9 1797.0 10 20
100 1000 0.6 10 200.0 3 198.0 2 4908.0 23 20
100 100 0.8 1 20.0 0 1920.0 1 597.0 1 20
100 400 0.8 4 527.0 2 405.0 1 1914.0 5 20
100 700 0.8 7 3440.0 28 1920.0 8 1797.0 5 20
100 1000 0.8 10 200.0 3 198.0 2 4548.0 25 20
100 100 1.0 1 20.0 1 1920.0 1 597.0 1 20
100 400 1.0 4 527.0 2 406.0 1 1794.0 4 20
100 700 1.0 7 3440.0 18 1920.0 9 1797.0 5 20
100 1000 1.0 10 200.0 4 120.0 1 4188.0 27 20
200 200 0.0 1 20.0 0 3820.0 7 1197.0 2 20
200 800 0.0 4 20.0 3 3820.0 5 2394.0 14 20
200 1400 0.0 7 20.0 3 3820.0 20 3591.0 13 20
200 2000 0.0 10 20.0 4 3820.0 21 4788.0 21 20
200 200 0.2 1 20.0 1 3820.0 2 1197.0 2 20
200 800 0.2 4 969.0 4 791.0 2 4554.0 20 20
200 1400 0.2 7 6408.0 46 3820.0 14 3597.0 10 20
200 2000 0.2 10 400.0 17 374.0 3 11268.0 64 20
200 200 0.4 1 20.0 1 3820.0 2 1197.0 3 20
200 800 0.4 4 1037.0 4 804.0 2 4314.0 19 20
200 1400 0.4 7 6950.0 51 3820.0 16 3597.0 12 20
200 2000 0.4 10 400.0 6 398.0 3 10548.0 61 20
200 200 0.6 1 20.0 1 3820.0 7 1197.0 3 20
200 800 0.6 4 996.0 5 805.0 2 4074.0 20 20
200 1400 0.6 7 7240.0 45 3820.0 24 3597.0 10 20
200 2000 0.6 10 400.0 7 292.0 2 9829.0 62 20
200 200 0.8 1 20.0 1 3820.0 2 1197.0 2 20
200 800 0.8 4 1097.0 5 941.0 2 3835.0 10 20
200 1400 0.8 7 7240.0 55 3820.0 17 3597.0 13 20
200 2000 0.8 10 400.0 6 346.0 3 9111.0 54 20
200 200 1.0 1 20.0 1 3820.0 2 1197.0 8 20
200 800 1.0 4 1025.0 5 951.0 3 3596.0 16 20
200 1400 1.0 7 7240.0 54 3820.0 18 3597.0 14 20
200 2000 1.0 10 400.0 6 382.0 3 8393.0 50 20
300 300 0.0 1 20.0 2 5720.0 11 1797.0 3 20
300 1200 0.0 4 20.0 3 5720.0 10 3594.0 106 20
300 2100 0.0 7 20.0 12 5720.0 15 5391.0 23 20
300 3000 0.0 10 20.0 5 5720.0 23 7188.0 38 20
300 300 0.2 1 20.0 2 5720.0 9 1797.0 3 20
300 1200 0.2 4 1678.0 8 1204.0 3 6834.0 33 20
300 2100 0.2 7 9948.0 69 5720.0 25 5397.0 20 20
300 3000 0.2 10 600.0 8 598.0 4 16908.0 103 20
300 300 0.4 1 20.0 2 5720.0 10 1797.0 5 20
300 1200 0.4 4 1496.0 16 1205.0 4 6474.0 26 20
300 2100 0.4 7 10464.0 73 5720.0 26 5397.0 17 20
300 3000 0.4 10 600.0 9 392.0 3 15829.0 187 20
300 300 0.6 1 20.0 2 5720.0 11 1797.0 6 20
300 1200 0.6 4 1496.0 17 1205.0 3 6115.0 26 20
300 2100 0.6 7 10692.0 78 5720.0 28 5397.0 17 20
300 3000 0.6 10 600.0 9 464.0 4 14752.0 94 20
300 300 0.8 1 20.0 2 5720.0 10 1797.0 3 20
300 1200 0.8 4 1567.0 8 1421.0 11 5756.0 23 20
300 2100 0.8 7 11040.0 76 5720.0 31 5397.0 17 20
300 3000 0.8 10 600.0 9 518.0 4 13673.0 194 20
300 300 1.0 1 20.0 9 5720.0 3 1797.0 5 20
300 1200 1.0 4 1630.0 18 1451.0 4 5396.0 21 20
300 2100 1.0 7 11040.0 78 5720.0 29 5397.0 19 20
300 3000 1.0 10 600.0 9 572.0 5 12594.0 80 20
400 400 0.0 1 20.0 2 7620.0 4 2397.0 6 20
400 1600 0.0 4 20.0 4 7620.0 17 4794.0 17 20
400 2800 0.0 7 20.0 12 7620.0 18 7191.0 32 20
400 4000 0.0 10 20.0 7 7620.0 31 9588.0 53 20
400 400 0.2 1 20.0 2 7620.0 7 2397.0 4 20
400 1600 0.2 4 2037.0 11 1604.0 10 9114.0 125 20
400 2800 0.2 7 13350.0 84 7620.0 39 7197.0 24 20
400 4000 0.2 10 800.0 12 648.0 5 22548.0 145 20
400 400 0.4 1 20.0 2 7620.0 15 2397.0 7 20
400 1600 0.4 4 2097.0 10 1741.0 5 8635.0 44 20
400 2800 0.4 7 13556.0 93 7620.0 41 7197.0 28 20
400 4000 0.4 10 800.0 13 546.0 4 21111.0 146 20
400 400 0.6 1 20.0 3 7620.0 12 2397.0 7 20
400 1600 0.6 4 2067.0 11 1821.0 5 8156.0 40 20
400 2800 0.6 7 13920.0 95 7620.0 43 7197.0 23 20
400 4000 0.6 10 800.0 12 618.0 6 19673.0 131 20
400 400 0.8 1 20.0 14 7620.0 5 2397.0 7 20
400 1600 0.8 4 2151.0 11 1861.0 5 7676.0 35 20
400 2800 0.8 7 14570.0 99 7620.0 44 7197.0 28 20
400 4000 0.8 10 800.0 12 690.0 6 18234.0 119 20
400 400 1.0 1 20.0 2 7620.0 13 2397.0 6 20
400 1600 1.0 4 1719.0 17 1902.0 5 7197.0 34 20
400 2800 1.0 7 14840.0 93 7620.0 40 7197.0 26 20
400 4000 1.0 10 800.0 12 762.0 6 16795.0 111 20
500 500 0.0 1 20.0 15 9520.0 7 2997.0 7 20
500 2000 0.0 4 20.0 5 9520.0 27 5994.0 22 20
500 3500 0.0 7 20.0 7 9520.0 30 8991.0 41 20
500 5000 0.0 10 20.0 16 9520.0 36 11988.0 66 20
500 500 0.2 1 20.0 3 9520.0 14 2997.0 9 20
500 2000 0.2 4 2537.0 14 2005.0 6 11394.0 57 20
500 3500 0.2 7 16732.0 107 9520.0 49 8997.0 30 20
500 5000 0.2 10 1000.0 16 521.0 4 28188.0 311 20
500 500 0.4 1 20.0 3 9520.0 8 2997.0 8 20
500 2000 0.4 4 2525.0 115 2005.0 7 10796.0 54 20
500 3500 0.4 7 16828.0 110 9520.0 54 8997.0 36 20
500 5000 0.4 10 1000.0 21 682.0 6 26393.0 179 20
500 500 0.6 1 20.0 3 9520.0 12 2997.0 8 20
500 2000 0.6 4 2630.0 15 2251.0 7 10196.0 139 20
500 3500 0.6 7 16966.0 110 9520.0 52 8997.0 35 20
500 5000 0.6 10 1000.0 16 772.0 7 24594.0 170 20
500 500 0.8 1 20.0 2 9520.0 9 2997.0 8 20
500 2000 0.8 4 1719.0 19 2202.0 6 9597.0 142 20
500 3500 0.8 7 17224.0 110 9520.0 49 8997.0 33 20
500 5000 0.8 10 1000.0 16 862.0 7 22795.0 157 20
500 500 1.0 1 20.0 2 9520.0 8 2997.0 8 20
500 2000 1.0 4 2144.0 19 2477.0 7 8997.0 134 20
500 3500 1.0 7 18024.0 112 9520.0 51 8997.0 34 20
500 5000 1.0 10 1000.0 13 952.0 7 20996.0 139 20
600 600 0.0 1 20.0 4 11420.0 17 3597.0 12 20
600 2400 0.0 4 20.0 6 11420.0 32 7194.0 21 20
600 4200 0.0 7 20.0 15 11420.0 34 10791.0 52 20
600 6000 0.0 10 20.0 16 11420.0 46 14388.0 81 20
600 600 0.2 1 20.0 3 11420.0 22 3597.0 10 20
600 2400 0.2 4 2996.0 24 2405.0 7 13674.0 172 20
600 4200 0.2 7 20064.0 126 11420.0 63 10797.0 47 20
600 6000 0.2 10 1200.0 24 692.0 6 33829.0 233 20
600 600 0.4 1 20.0 3 11420.0 86 3597.0 9 20
600 2400 0.4 4 3067.0 16 2621.0 12 12956.0 61 20
600 4200 0.4 7 19520.0 127 11420.0 64 10797.0 46 20
600 6000 0.4 10 1200.0 18 818.0 7 31673.0 356 20
600 600 0.6 1 20.0 3 11420.0 13 3597.0 11 20
600 2400 0.6 4 2863.0 24 2592.0 8 12236.0 63 20
600 4200 0.6 7 18088.0 113 11420.0 59 10797.0 40 20
600 6000 0.6 10 1200.0 17 926.0 16 29515.0 400 20
600 600 0.8 1 20.0 3 11420.0 16 3597.0 10 20
600 2400 0.8 4 2059.0 12 2862.0 16 11517.0 53 20
600 4200 0.8 7 21406.0 136 11420.0 61 10797.0 44 20
600 6000 0.8 10 1200.0 19 1066.0 9 27357.0 196 20
600 600 1.0 1 20.0 3 11420.0 9 3597.0 10 20
600 2400 1.0 4 2869.0 24 2851.0 9 10797.0 55 20
600 4200 1.0 7 22440.0 145 11420.0 68 10797.0 44 20
600 6000 1.0 10 1200.0 18 1162.0 9 25195.0 179 20
700 700 0.0 1 20.0 4 13320.0 22 4197.0 11 20
700 2800 0.0 4 20.0 8 13320.0 39 8394.0 27 20
700 4900 0.0 7 20.0 9 13320.0 41 12591.0 61 20
700 7000 0.0 10 20.0 12 13320.0 56 16788.0 282 20
700 700 0.2 1 20.0 4 13320.0 21 4197.0 12 20
700 2800 0.2 4 3550.0 18 2936.0 16 15955.0 87 20
700 4900 0.2 7 1520.0 15 1467.0 8 27713.0 174 20
700 7000 0.2 10 1400.0 19 828.0 8 39470.0 287 20
700 700 0.4 1 20.0 4 13320.0 27 4197.0 12 20
700 2800 0.4 4 3609.0 25 3041.0 11 15116.0 86 20
700 4900 0.4 7 1640.0 18 1611.0 15 26035.0 164 20
700 7000 0.4 10 1400.0 28 954.0 8 36954.0 268 20
700 700 0.6 1 20.0 4 13320.0 16 4197.0 13 20
700 2800 0.6 4 1894.0 14 3396.0 15 14277.0 81 20
700 4900 0.6 7 1740.0 25 1771.0 11 24356.0 311 20
700 7000 0.6 10 1400.0 30 1158.0 10 34436.0 261 20
700 700 0.8 1 20.0 4 13320.0 24 4197.0 12 20
700 2800 0.8 4 3119.0 17 3361.0 14 13437.0 68 20
700 4900 0.8 7 2060.0 28 1991.0 12 22675.0 294 20
700 7000 0.8 10 1400.0 21 1354.0 15 31914.0 236 20
700 700 1.0 1 20.0 4 13320.0 19 4197.0 11 20
700 2800 1.0 4 3821.0 28 3326.0 13 12596.0 63 20
700 4900 1.0 7 2000.0 21 1911.0 16 20994.0 281 20
700 7000 1.0 10 1400.0 28 1382.0 11 29393.0 215 20
800 800 0.0 1 20.0 93 15220.0 15 4797.0 15 20
800 3200 0.0 4 20.0 16 15220.0 59 9594.0 42 20
800 5600 0.0 7 20.0 19 15220.0 52 14391.0 224 20
800 8000 0.0 10 20.0 14 15220.0 68 19188.0 112 20
800 800 0.2 1 20.0 5 15220.0 25 4797.0 93 20
800 3200 0.2 4 4097.0 25 3341.0 11 18235.0 99 20
800 5600 0.2 7 25196.0 160 15220.0 84 14397.0 60 20
800 8000 0.2 10 1600.0 24 946.0 13 45111.0 512 20
800 800 0.4 1 20.0 4 15220.0 23 4797.0 18 20
800 3200 0.4 4 4191.0 37 3501.0 13 17277.0 221 20
800 5600 0.4 7 28634.0 184 15220.0 82 14397.0 59 20
800 8000 0.4 10 1600.0 27 1178.0 10 42235.0 325 20
800 800 0.6 1 20.0 5 15220.0 22 4797.0 16 20
800 3200 0.6 4 3019.0 31 3761.0 11 16316.0 221 20
800 5600 0.6 7 29596.0 191 15220.0 88 14397.0 65 20
800 8000 0.6 10 1600.0 27 1466.0 13 39353.0 308 20
800 800 0.8 1 20.0 5 15220.0 33 4797.0 12 20
800 3200 0.8 4 4419.0 24 3622.0 18 15356.0 205 20
800 5600 0.8 7 30040.0 210 15220.0 97 14397.0 62 20
800 8000 0.8 10 1600.0 33 1562.0 12 36472.0 285 20
800 800 1.0 1 20.0 5 15220.0 33 4797.0 13 20
800 3200 1.0 4 4018.0 28 3715.0 20 14395.0 78 20
800 5600 1.0 7 30040.0 215 15220.0 97 14397.0 68 20
800 8000 1.0 10 1600.0 39 1562.0 14 33591.0 470 20
900 900 0.0 1 20.0 5 17120.0 30 5397.0 14 20
900 3600 0.0 4 20.0 23 17120.0 42 10794.0 42 20
900 6300 0.0 7 20.0 23 17120.0 54 16191.0 78 20
900 9000 0.0 10 20.0 17 17120.0 82 21588.0 363 20
900 900 0.2 1 20.0 5 17120.0 33 5397.0 16 20
900 3600 0.2 4 4181.0 23 3605.0 18 20517.0 120 20
900 6300 0.2 7 31758.0 186 17120.0 88 16197.0 65 20
900 9000 0.2 10 1800.0 41 1126.0 9 50754.0 632 20
900 900 0.4 1 20.0 5 17120.0 32 5397.0 15 20
900 3600 0.4 4 4403.0 32 4231.0 13 19436.0 112 20
900 6300 0.4 7 31998.0 207 17120.0 96 16197.0 69 20
900 9000 0.4 10 1800.0 40 1450.0 12 47511.0 380 20
900 900 0.6 1 20.0 23 17120.0 20 5397.0 15 20
900 3600 0.6 4 4144.0 160 4052.0 13 18355.0 106 20
900 6300 0.6 7 33736.0 234 17120.0 108 16197.0 80 20
900 9000 0.6 10 1800.0 37 1774.0 13 44270.0 350 20
900 900 0.8 1 20.0 24 17120.0 18 5397.0 18 20
900 3600 0.8 4 5042.0 28 3607.0 13 17275.0 103 20
900 6300 0.8 7 33840.0 245 17120.0 111 16197.0 84 20
900 9000 0.8 10 1800.0 58 1738.0 15 41030.0 321 20
900 900 1.0 1 20.0 5 17120.0 31 5397.0 15 20
900 3600 1.0 4 4906.0 39 3607.0 14 16195.0 228 20
900 6300 1.0 7 33840.0 249 17120.0 115 16197.0 80 20
900 9000 1.0 10 1800.0 33 1776.0 16 37790.0 296 20
1000 1000 0.0 1 20.0 6 19020.0 32 5997.0 17 20
1000 4000 0.0 4 20.0 11 19020.0 57 11994.0 183 20
1000 7000 0.0 7 20.0 26 19020.0 64 17991.0 94 20
1000 10000 0.0 10 20.0 29 19020.0 85 23988.0 145 20
1000 1000 0.2 1 20.0 6 19020.0 24 5997.0 19 20
1000 4000 0.2 4 3545.0 38 4005.0 13 22794.0 272 20
1000 7000 0.2 7 35852.0 238 19020.0 106 17997.0 75 20
1000 10000 0.2 10 1960.0 32 1362.0 11 56388.0 437 20
1000 1000 0.4 1 20.0 6 19020.0 25 5997.0 19 20
1000 4000 0.4 4 3519.0 36 4007.0 12 21594.0 126 20
1000 7000 0.4 7 36422.0 246 19020.0 111 17997.0 80 20
1000 10000 0.4 10 2000.0 33 1722.0 21 52788.0 424 20
1000 1000 0.6 1 20.0 6 19020.0 36 5997.0 17 20
1000 4000 0.6 4 5269.0 37 4007.0 14 20394.0 122 20
1000 7000 0.6 7 37640.0 264 19020.0 129 17997.0 113 20
1000 10000 0.6 10 2000.0 33 1962.0 15 49188.0 400 20
1000 1000 0.8 1 20.0 23 19020.0 29 5997.0 18 20
1000 4000 0.8 4 5028.0 36 4007.0 15 19194.0 120 20
1000 7000 0.8 7 37640.0 273 19020.0 123 17997.0 97 20
1000 10000 0.8 10 2000.0 43 1962.0 16 45588.0 530 20
1000 1000 1.0 1 20.0 6 19020.0 28 5997.0 21 20
1000 4000 1.0 4 5028.0 30 4007.0 21 17994.0 238 20
1000 7000 1.0 7 37640.0 287 19020.0 129 17997.0 100 20
1000 10000 1.0 10 2000.0 38 1021.0 9 41988.0 323 20


==> charts/test-mm-all.csv <==
(+)(+) Main memory, all result
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1 100.0 1 10000.0 66 597.0 16 100
100 400 0.0 4 100.0 10 10000.0 22 1194.0 21 100
100 700 0.0 7 100.0 4 10000.0 32 1791.0 25 100
100 1000 0.0 10 100.0 12 10000.0 38 2388.0 18 100
100 100 0.2 1 100.0 5 10000.0 7 597.0 1 100
100 400 0.2 4 6140.0 19 10000.0 20 2274.0 9 640
100 700 0.2 7 6844.0 35 10000.0 33 1797.0 8 100
100 1000 0.2 10 7118.0 46 10000.0 49 5628.0 44 1720
100 100 0.4 1 100.0 1 10000.0 8 597.0 5 100
100 400 0.4 4 8710.0 23 10000.0 23 2154.0 8 580
100 700 0.4 7 9450.0 46 10000.0 38 1797.0 5 100
100 1000 0.4 10 9678.0 60 10000.0 60 5268.0 109 1540
100 100 0.6 1 100.0 1 10000.0 8 597.0 1 100
100 400 0.6 4 9922.0 29 10000.0 25 2034.0 8 520
100 700 0.6 7 10000.0 47 10000.0 42 1797.0 7 100
100 1000 0.6 10 10000.0 64 10000.0 62 4908.0 34 1360
100 100 0.8 1 100.0 1 10000.0 8 597.0 3 100
100 400 0.8 4 10000.0 26 10000.0 25 1914.0 9 460
100 700 0.8 7 10000.0 58 10000.0 43 1797.0 5 100
100 1000 0.8 10 10000.0 73 10000.0 66 4548.0 30 1180
100 100 1.0 1 100.0 1 10000.0 7 597.0 1 100
100 400 1.0 4 10000.0 29 10000.0 27 1794.0 8 400
100 700 1.0 7 10000.0 80 10000.0 48 1797.0 5 100
100 1000 1.0 10 10000.0 81 10000.0 66 4188.0 24 1000
200 200 0.0 1 200.0 1 40000.0 30 1197.0 2 200
200 800 0.0 4 200.0 4 40000.0 65 2394.0 8 200
200 1400 0.0 7 200.0 7 40000.0 105 3591.0 20 200
200 2000 0.0 10 200.0 19 40000.0 139 4788.0 34 200
200 200 0.2 1 200.0 1 40000.0 29 1197.0 2 200
200 800 0.2 4 23160.0 65 40000.0 80 4554.0 20 1280
200 1400 0.2 7 25684.0 119 40000.0 130 3597.0 12 200
200 2000 0.2 10 26666.0 161 40000.0 199 11268.0 187 3440
200 200 0.4 1 200.0 1 40000.0 35 1197.0 3 200
200 800 0.4 4 33380.0 94 40000.0 90 4314.0 19 1160
200 1400 0.4 7 36932.0 176 40000.0 153 3597.0 13 200
200 2000 0.4 10 38184.0 228 40000.0 231 10548.0 82 3080
200 200 0.6 1 200.0 1 40000.0 28 1197.0 4 200
200 800 0.6 4 38490.0 101 40000.0 96 4074.0 19 1040
200 1400 0.6 7 40000.0 199 40000.0 173 3597.0 14 200
200 2000 0.6 10 40000.0 251 40000.0 249 9829.0 172 2720
200 200 0.8 1 200.0 1 40000.0 27 1197.0 3 200
200 800 0.8 4 40000.0 124 40000.0 99 3835.0 17 920
200 1400 0.8 7 40000.0 203 40000.0 176 3597.0 14 200
200 2000 0.8 10 40000.0 259 40000.0 255 9111.0 73 2360
200 200 1.0 1 200.0 1 40000.0 29 1197.0 2 200
200 800 1.0 4 40000.0 112 40000.0 100 3596.0 15 800
200 1400 1.0 7 40000.0 213 40000.0 197 3597.0 13 200
200 2000 1.0 10 40000.0 271 40000.0 281 8393.0 64 2000
300 300 0.0 1 300.0 1 90000.0 59 1797.0 5 300
300 1200 0.0 4 300.0 6 90000.0 161 3594.0 14 300
300 2100 0.0 7 300.0 18 90000.0 239 5391.0 30 300
300 3000 0.0 10 300.0 22 90000.0 362 7188.0 53 300
300 300 0.2 1 300.0 9 90000.0 59 1797.0 4 300
300 1200 0.2 4 53092.0 218 90000.0 210 6834.0 35 1920
300 2100 0.2 7 58532.0 292 90000.0 354 5397.0 20 300
300 3000 0.2 10 60790.0 370 90000.0 500 16908.0 234 5160
300 300 0.4 1 300.0 2 90000.0 66 1797.0 4 300
300 1200 0.4 4 75670.0 205 90000.0 219 6474.0 42 1740
300 2100 0.4 7 80494.0 448 90000.0 414 5397.0 20 300
300 3000 0.4 10 81628.0 513 90000.0 586 15829.0 143 4620
300 300 0.6 1 300.0 2 90000.0 122 1797.0 6 300
300 1200 0.6 4 85840.0 250 90000.0 221 6115.0 32 1560
300 2100 0.6 7 87930.0 448 90000.0 418 5397.0 20 300
300 3000 0.6 10 88594.0 687 90000.0 642 14752.0 131 4080
300 300 0.8 1 300.0 2 90000.0 66 1797.0 4 300
300 1200 0.8 4 89620.0 255 90000.0 244 5756.0 27 1380
300 2100 0.8 7 90000.0 499 90000.0 463 5397.0 21 300
300 3000 0.8 10 90000.0 621 90000.0 673 13673.0 119 3540
300 300 1.0 1 300.0 2 90000.0 63 1797.0 5 300
300 1200 1.0 4 89702.0 259 90000.0 238 5396.0 26 1200
300 2100 1.0 7 90000.0 496 90000.0 464 5397.0 22 300
300 3000 1.0 10 90000.0 635 90000.0 650 12594.0 208 3000
400 400 0.0 1 400.0 2 160000.0 115 2397.0 7 400
400 1600 0.0 4 400.0 13 160000.0 307 4794.0 18 400
400 2800 0.0 7 400.0 22 160000.0 486 7191.0 40 400
400 4000 0.0 10 400.0 29 160000.0 686 9588.0 72 400
400 400 0.2 1 400.0 14 160000.0 107 2397.0 7 400
400 1600 0.2 4 95640.0 265 160000.0 394 9114.0 133 2560
400 2800 0.2 7 104112.0 504 160000.0 697 7197.0 28 400
400 4000 0.2 10 107184.0 735 160000.0 970 22548.0 203 6880
400 400 0.4 1 400.0 3 160000.0 113 2397.0 7 400
400 1600 0.4 4 127780.0 366 160000.0 385 8635.0 48 2320
400 2800 0.4 7 133594.0 675 160000.0 792 7197.0 28 400
400 4000 0.4 10 135820.0 927 160000.0 1108 21111.0 193 6160
400 400 0.6 1 400.0 3 160000.0 109 2397.0 6 400
400 1600 0.6 4 145720.0 427 160000.0 438 8156.0 43 2080
400 2800 0.6 7 151070.0 802 160000.0 857 7197.0 28 400
400 4000 0.6 10 153028.0 1117 160000.0 1184 19673.0 180 5440
400 400 0.8 1 400.0 2 160000.0 116 2397.0 7 400
400 1600 0.8 4 152736.0 446 160000.0 458 7676.0 39 1840
400 2800 0.8 7 159350.0 880 160000.0 906 7197.0 30 400
400 4000 0.8 10 159868.0 1165 160000.0 1210 18234.0 172 4720
400 400 1.0 1 400.0 2 160000.0 113 2397.0 7 400
400 1600 1.0 4 155080.0 446 160000.0 426 7197.0 37 1600
400 2800 1.0 7 160000.0 939 160000.0 885 7197.0 32 400
400 4000 1.0 10 160000.0 1188 160000.0 1231 16795.0 151 4000
500 500 0.0 1 500.0 4 250000.0 209 2997.0 9 500
500 2000 0.0 4 500.0 17 250000.0 602 5994.0 25 500
500 3500 0.0 7 500.0 27 250000.0 829 8991.0 54 500
500 5000 0.0 10 500.0 38 250000.0 1158 11988.0 92 500
500 500 0.2 1 500.0 4 250000.0 190 2997.0 10 500
500 2000 0.2 4 142270.0 424 250000.0 712 11394.0 68 3200
500 3500 0.2 7 150840.0 765 250000.0 1118 8997.0 42 500
500 5000 0.2 10 154210.0 1017 250000.0 1557 28188.0 366 8600
500 500 0.4 1 500.0 4 250000.0 189 2997.0 9 500
500 2000 0.4 4 187750.0 659 250000.0 768 10796.0 61 2900
500 3500 0.4 7 197788.0 993 250000.0 1275 8997.0 41 500
500 5000 0.4 10 201820.0 1438 250000.0 1744 26393.0 254 7700
500 500 0.6 1 500.0 4 250000.0 169 2997.0 9 500
500 2000 0.6 4 213052.0 630 250000.0 729 10196.0 62 2600
500 3500 0.6 7 229694.0 1236 250000.0 1378 8997.0 37 500
500 5000 0.6 10 233230.0 1682 250000.0 1892 24594.0 240 6800
500 500 0.8 1 500.0 4 250000.0 191 2997.0 8 500
500 2000 0.8 4 227080.0 801 250000.0 805 9597.0 54 2300
500 3500 0.8 7 246134.0 1338 250000.0 1394 8997.0 40 500
500 5000 0.8 10 248440.0 1826 250000.0 1920 22795.0 222 5900
500 500 1.0 1 500.0 15 250000.0 216 2997.0 9 500
500 2000 1.0 4 241196.0 735 250000.0 765 8997.0 135 2000
500 3500 1.0 7 248686.0 1380 250000.0 1439 8997.0 42 500
500 5000 1.0 10 250000.0 1860 250000.0 1938 20996.0 197 5000
600 600 0.0 1 600.0 5 360000.0 270 3597.0 11 600
600 2400 0.0 4 600.0 12 360000.0 841 7194.0 31 600
600 4200 0.0 7 600.0 33 360000.0 1251 10791.0 66 600
600 6000 0.0 10 600.0 45 360000.0 1711 14388.0 112 600
600 600 0.2 1 600.0 5 360000.0 270 3597.0 11 600
600 2400 0.2 4 189970.0 555 360000.0 1000 13674.0 87 3840
600 4200 0.2 7 201994.0 979 360000.0 1678 10797.0 47 600
600 6000 0.2 10 206728.0 1406 360000.0 2289 33829.0 328 10320
600 600 0.4 1 600.0 6 360000.0 413 3597.0 14 600
600 2400 0.4 4 253720.0 764 360000.0 1115 12956.0 81 3480
600 4200 0.4 7 273270.0 1398 360000.0 1827 10797.0 54 600
600 6000 0.4 10 279628.0 1985 360000.0 2495 31673.0 442 9240
600 600 0.6 1 600.0 4 360000.0 282 3597.0 11 600
600 2400 0.6 4 285652.0 859 360000.0 1126 12236.0 176 3120
600 4200 0.6 7 321228.0 1746 360000.0 2005 10797.0 54 600
600 6000 0.6 10 329200.0 2386 360000.0 2665 29515.0 297 8160
600 600 0.8 1 600.0 4 360000.0 255 3597.0 11 600
600 2400 0.8 4 320972.0 988 360000.0 1088 11517.0 171 2760
600 4200 0.8 7 348322.0 1936 360000.0 2005 10797.0 50 600
600 6000 0.8 10 358288.0 2634 360000.0 2747 27357.0 272 7080
600 600 1.0 1 600.0 5 360000.0 341 3597.0 13 600
600 2400 1.0 4 353072.0 1139 360000.0 1196 10797.0 61 2400
600 4200 1.0 7 360000.0 2066 360000.0 2093 10797.0 57 600
600 6000 1.0 10 360000.0 2796 360000.0 2922 25195.0 410 6000
700 700 0.0 1 700.0 6 490000.0 351 4197.0 13 700
700 2800 0.0 4 700.0 21 490000.0 1269 8394.0 39 700
700 4900 0.0 7 700.0 37 490000.0 1717 12591.0 79 700
700 7000 0.0 10 700.0 217 490000.0 2378 16788.0 162 700
700 700 0.2 1 700.0 6 490000.0 424 4197.0 15 700
700 2800 0.2 4 244870.0 713 490000.0 1405 15955.0 216 4480
700 4900 0.2 7 260080.0 1247 490000.0 2247 27713.0 231 8260
700 7000 0.2 10 265798.0 1776 490000.0 3111 39470.0 390 12040
700 700 0.4 1 700.0 5 490000.0 398 4197.0 14 700
700 2800 0.4 4 321890.0 967 490000.0 1500 15116.0 98 4060
700 4900 0.4 7 358560.0 1806 490000.0 2443 26035.0 394 7420
700 7000 0.4 10 369244.0 2604 490000.0 3367 36954.0 525 10780
700 700 0.6 1 700.0 6 490000.0 529 4197.0 15 700
700 2800 0.6 4 384412.0 1215 490000.0 1605 14277.0 209 3640
700 4900 0.6 7 451582.0 2295 490000.0 2538 24356.0 213 6580
700 7000 0.6 10 468968.0 3340 490000.0 3563 34436.0 367 9520
700 700 0.8 1 700.0 5 490000.0 542 4197.0 13 700
700 2800 0.8 4 473716.0 1528 490000.0 1658 13437.0 198 3220
700 4900 0.8 7 489620.0 2634 490000.0 2716 22675.0 193 5740
700 7000 0.8 10 490000.0 3717 490000.0 3864 31914.0 332 8260
700 700 1.0 1 700.0 5 490000.0 509 4197.0 13 700
700 2800 1.0 4 490000.0 1659 490000.0 1629 12596.0 187 2800
700 4900 1.0 7 490000.0 2747 490000.0 2939 20994.0 176 4900
700 7000 1.0 10 490000.0 3951 490000.0 4088 29393.0 320 7000
800 800 0.0 1 800.0 7 640000.0 651 4797.0 16 800
800 3200 0.0 4 800.0 26 640000.0 1714 9594.0 43 800
800 5600 0.0 7 800.0 36 640000.0 2289 14391.0 90 800
800 8000 0.0 10 800.0 247 640000.0 3146 19188.0 153 800
800 800 0.2 1 800.0 6 640000.0 503 4797.0 14 800
800 3200 0.2 4 295780.0 892 640000.0 1941 18235.0 238 5120
800 5600 0.2 7 323234.0 1568 640000.0 3023 14397.0 74 800
800 8000 0.2 10 331420.0 2214 640000.0 3946 45111.0 464 13760
800 800 0.4 1 800.0 21 640000.0 487 4797.0 15 800
800 3200 0.4 4 432576.0 1325 640000.0 2107 17277.0 120 4640
800 5600 0.4 7 509896.0 2683 640000.0 3317 14397.0 69 800
800 8000 0.4 10 534940.0 3733 640000.0 4411 42235.0 456 12320
800 800 0.6 1 800.0 21 640000.0 524 4797.0 16 800
800 3200 0.6 4 583452.0 1940 640000.0 2264 16316.0 113 4160
800 5600 0.6 7 628322.0 3497 640000.0 3623 14397.0 72 800
800 8000 0.6 10 638288.0 4750 640000.0 4868 39353.0 419 10880
800 800 0.8 1 800.0 7 640000.0 643 4797.0 16 800
800 3200 0.8 4 638720.0 2193 640000.0 2199 15356.0 98 3680
800 5600 0.8 7 640000.0 3791 640000.0 3956 14397.0 79 800
800 8000 0.8 10 640000.0 5124 640000.0 5283 36472.0 383 9440
800 800 1.0 1 800.0 7 640000.0 633 4797.0 15 800
800 3200 1.0 4 640000.0 2289 640000.0 2337 14395.0 92 3200
800 5600 1.0 7 640000.0 4065 640000.0 4147 14397.0 84 800
800 8000 1.0 10 640000.0 5405 640000.0 5521 33591.0 351 8000
900 900 0.0 1 900.0 8 810000.0 755 5397.0 18 900
900 3600 0.0 4 900.0 28 810000.0 2254 10794.0 51 900
900 6300 0.0 7 900.0 49 810000.0 3005 16191.0 104 900
900 9000 0.0 10 900.0 71 810000.0 3942 21588.0 173 900
900 900 0.2 1 900.0 23 810000.0 811 5397.0 19 900
900 3600 0.2 4 393250.0 1209 810000.0 2554 20517.0 141 5760
900 6300 0.2 7 455988.0 2246 810000.0 3916 16197.0 99 900
900 9000 0.2 10 478540.0 3229 810000.0 5172 50754.0 729 15480
900 900 0.4 1 900.0 7 810000.0 797 5397.0 18 900
900 3600 0.4 4 644262.0 2062 810000.0 2694 19436.0 143 5220
900 6300 0.4 7 722520.0 3940 810000.0 4478 16197.0 85 900
900 9000 0.4 10 746412.0 5510 810000.0 5919 47511.0 527 13860
900 900 0.6 1 900.0 8 810000.0 1192 5397.0 18 900
900 3600 0.6 4 786342.0 2620 810000.0 2795 18355.0 131 4680
900 6300 0.6 7 807744.0 4817 810000.0 4963 16197.0 92 900
900 9000 0.6 10 810000.0 6479 810000.0 6629 44270.0 487 12240
900 900 0.8 1 900.0 8 810000.0 954 5397.0 18 900
900 3600 0.8 4 810000.0 2902 810000.0 3063 17275.0 125 4140
900 6300 0.8 7 810000.0 5077 810000.0 5253 16197.0 87 900
900 9000 0.8 10 810000.0 6979 810000.0 7088 41030.0 469 10620
900 900 1.0 1 900.0 8 810000.0 914 5397.0 20 900
900 3600 1.0 4 810000.0 3021 810000.0 3246 16195.0 115 3600
900 6300 1.0 7 810000.0 5415 810000.0 5466 16197.0 88 900
900 9000 1.0 10 810000.0 7309 810000.0 7383 37790.0 396 9000
1000 1000 0.0 1 1000.0 8 1000000.0 1113 5997.0 20 1000
1000 4000 0.0 4 1000.0 21 1000000.0 2665 11994.0 54 1000
1000 7000 0.0 7 1000.0 58 1000000.0 3695 17991.0 113 1000
1000 10000 0.0 10 1000.0 79 1000000.0 4970 23988.0 440 1000
1000 1000 0.2 1 1000.0 9 1000000.0 1195 5997.0 18 1000
1000 4000 0.2 4 616700.0 1963 1000000.0 3130 22794.0 162 6400
1000 7000 0.2 7 685062.0 3616 1000000.0 5188 17997.0 90 1000
1000 10000 0.2 10 708640.0 5072 1000000.0 6787 56388.0 850 17200
1000 1000 0.4 1 1000.0 8 1000000.0 1123 5997.0 18 1000
1000 4000 0.4 4 874480.0 2955 1000000.0 3432 21594.0 157 5800
1000 7000 0.4 7 947320.0 5518 1000000.0 5851 17997.0 92 1000
1000 10000 0.4 10 967380.0 7426 1000000.0 7867 52788.0 578 15400
1000 1000 0.6 1 1000.0 9 1000000.0 1197 5997.0 18 1000
1000 4000 0.6 4 993072.0 3483 1000000.0 3706 20394.0 150 5200
1000 7000 0.6 7 1000000.0 6230 1000000.0 6338 17997.0 98 1000
1000 10000 0.6 10 1000000.0 8338 1000000.0 8539 49188.0 535 13600
1000 1000 0.8 1 1000.0 8 1000000.0 870 5997.0 18 1000
1000 4000 0.8 4 1000000.0 3687 1000000.0 3884 19194.0 142 4600
1000 7000 0.8 7 1000000.0 6577 1000000.0 6615 17997.0 107 1000
1000 10000 0.8 10 1000000.0 8815 1000000.0 9005 45588.0 492 11800
1000 1000 1.0 1 1000.0 9 1000000.0 979 5997.0 18 1000
1000 4000 1.0 4 1000000.0 3885 1000000.0 4060 17994.0 126 4000
1000 7000 1.0 7 1000000.0 6687 1000000.0 6789 17997.0 105 1000
1000 10000 1.0 10 1000000.0 8902 1000000.0 9116 41988.0 439 10000


==> charts/test-sm-all.csv <==
(+)(+) Secondary memory, all result
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
6 3 100 100 0.0 1 0 82 0 204 100
17 8 100 400 0.0 4 0 227 0 484 100
34 17 100 700 0.0 7 0 446 0 887 100
50 25 100 1000 0.0 10 0 654 1 1275 100
6 3 100 100 0.2 1 0 82 0 204 100
17 8 100 400 0.2 4 0 409 1 1299 640
34 17 100 700 0.2 7 1 1224 0 979 100
50 25 100 1000 0.2 10 1 2450 6 6991 1720
6 3 100 100 0.4 1 0 82 0 204 100
17 8 100 400 0.4 4 0 485 1 1222 580
34 17 100 700 0.4 7 1 1534 0 979 100
50 25 100 1000 0.4 10 2 3058 5 6410 1540
6 3 100 100 0.6 1 0 82 0 204 100
17 8 100 400 0.6 4 0 499 0 1128 520
34 17 100 700 0.6 7 1 1568 0 990 100
50 25 100 1000 0.6 10 2 3104 4 5817 1360
6 3 100 100 0.8 1 0 82 0 204 100
17 8 100 400 0.8 4 0 499 0 1050 460
34 17 100 700 0.8 7 1 1568 0 989 100
50 25 100 1000 0.8 10 2 3104 4 5225 1180
6 3 100 100 1.0 1 0 82 0 204 100
17 8 100 400 1.0 4 0 499 0 960 400
34 17 100 700 1.0 7 1 1568 0 989 100
50 25 100 1000 1.0 10 2 3104 3 4625 1000
36 18 600 600 0.0 1 0 472 0 1100 600
100 50 600 2400 0.0 4 1 1304 2 2772 600
200 100 600 4200 0.0 7 2 2604 4 5183 600
300 100 600 6000 0.0 10 3 3906 7 7686 600
36 18 600 600 0.2 1 0 472 1 1114 600
100 50 600 2400 0.2 4 7 7652 7 7617 3840
200 100 600 4200 0.2 7 21 26402 5 5844 600
300 100 600 6000 0.2 10 43 57696 37 41994 10320
36 18 600 600 0.4 1 0 472 1 1114 600
100 50 600 2400 0.4 4 8 9246 6 7135 3480
200 100 600 4200 0.4 7 28 34922 5 5843 600
300 100 600 6000 0.4 10 57 76836 34 38479 9240
36 18 600 600 0.6 1 0 472 1 1114 600
100 50 600 2400 0.6 4 9 9816 6 6625 3120
200 100 600 4200 0.6 7 32 39904 5 5841 600
300 100 600 6000 0.6 10 66 88776 32 34832 8160
36 18 600 600 0.8 1 0 472 1 1114 600
100 50 600 2400 0.8 4 9 10540 5 6133 2760
200 100 600 4200 0.8 7 34 41798 5 5841 600
300 100 600 6000 0.8 10 70 93496 28 31344 7080
36 18 600 600 1.0 1 0 472 1 1114 600
100 50 600 2400 1.0 4 10 11204 5 5612 2400
200 100 600 4200 1.0 7 34 42404 5 5853 600
300 100 600 6000 1.0 10 71 93606 25 27803 6000
65 32 1100 1100 0.0 1 0 862 1 2036 1100
184 92 1100 4400 0.0 4 2 2396 4 5100 1100
367 100 1100 7700 0.0 7 4 4779 8 9563 1100
550 100 1100 11000 0.0 10 6 7162 12 14171 1100
65 32 1100 1100 0.2 1 0 862 1 2042 1100
184 92 1100 4400 0.2 4 24 26362 13 13989 7040
367 100 1100 7700 0.2 7 82 102195 9 10726 1100
550 100 1100 11000 0.2 10 169 225550 70 77047 18920
65 32 1100 1100 0.4 1 0 862 1 2042 1100
184 92 1100 4400 0.4 4 32 34530 12 13087 6380
367 100 1100 7700 0.4 7 109 134213 9 10726 1100
550 100 1100 11000 0.4 10 224 296244 65 70522 16940
65 32 1100 1100 0.6 1 0 862 1 2042 1100
184 92 1100 4400 0.6 4 34 36068 11 12172 5720
367 100 1100 7700 0.6 7 115 138901 9 10729 1100
550 100 1100 11000 0.6 10 235 305776 59 63981 14960
65 32 1100 1100 0.8 1 0 862 2 2042 1100
184 92 1100 4400 0.8 4 34 36068 10 11256 5060
367 100 1100 7700 0.8 7 116 139101 9 10729 1100
550 100 1100 11000 0.8 10 241 309014 53 57507 12980
65 32 1100 1100 1.0 1 0 862 2 2042 1100
184 92 1100 4400 1.0 4 34 36068 9 10317 4400
367 100 1100 7700 1.0 7 115 139101 9 10727 1100
550 100 1100 11000 1.0 10 240 309112 47 51041 11000
95 47 1600 1600 0.0 1 1 1259 2 2959 1600
267 100 1600 6400 0.0 4 3 3477 7 7403 1600
534 100 1600 11200 0.0 7 6 6954 12 13905 1600
800 100 1600 16000 0.0 10 9 10416 19 20592 1600
95 47 1600 1600 0.2 1 1 1259 2 2959 1600
267 100 1600 6400 0.2 4 52 56807 19 20350 10240
534 100 1600 11200 0.2 7 173 212124 13 15568 1600
800 100 1600 16000 0.2 10 345 457170 105 112135 27520
95 47 1600 1600 0.4 1 1 1259 2 2959 1600
267 100 1600 6400 0.4 4 64 69703 17 19038 9280
534 100 1600 11200 0.4 7 216 263736 14 15568 1600
800 100 1600 16000 0.4 10 462 593642 97 102370 24640
95 47 1600 1600 0.6 1 1 1259 2 2959 1600
267 100 1600 6400 0.6 4 69 72997 16 17713 8320
534 100 1600 11200 0.6 7 239 289916 14 15567 1600
800 100 1600 16000 0.6 10 497 649616 87 93059 21760
95 47 1600 1600 0.8 1 1 1259 2 2959 1600
267 100 1600 6400 0.8 4 70 74111 15 16377 7360
534 100 1600 11200 0.8 7 240 291576 14 15574 1600
800 100 1600 16000 0.8 10 498 649616 78 83646 18880
95 47 1600 1600 1.0 1 1 1259 2 2959 1600
267 100 1600 6400 1.0 4 71 74499 14 15012 6400
534 100 1600 11200 1.0 7 241 291576 14 15574 1600
800 100 1600 16000 1.0 10 498 649616 69 74349 16000
124 62 2100 2100 0.0 1 1 1655 3 3865 2100
350 100 2100 8400 0.0 4 4 4558 9 9704 2100
700 100 2100 14700 0.0 7 7 9114 17 18217 2100
1050 100 2100 21000 0.0 10 11 13672 25 27020 2100
124 62 2100 2100 0.2 1 1 1655 3 3865 2100
350 100 2100 8400 0.2 4 90 97518 25 26705 13440
700 100 2100 14700 0.2 7 295 366460 67 72669 24780
1050 100 2100 21000 0.2 10 608 798934 138 147263 36120
124 62 2100 2100 0.4 1 1 1655 3 3865 2100
350 100 2100 8400 0.4 4 112 120708 23 24972 12180
700 100 2100 14700 0.4 7 392 482138 63 66931 22260
1050 100 2100 21000 0.4 10 834 1091268 127 134367 32340
124 62 2100 2100 0.6 1 1 1655 3 3865 2100
350 100 2100 8400 0.6 4 120 125148 21 23235 10920
700 100 2100 14700 0.6 7 403 498414 58 61053 19740
1050 100 2100 21000 0.6 10 846 1115122 115 122158 28560
124 62 2100 2100 0.8 1 1 1655 3 3865 2100
350 100 2100 8400 0.8 4 120 126708 20 21501 9660
700 100 2100 14700 0.8 7 404 498414 51 55205 17220
1050 100 2100 21000 0.8 10 848 1115122 103 109787 24780
124 62 2100 2100 1.0 1 1 1655 3 3865 2100
350 100 2100 8400 1.0 4 120 126708 18 19714 8400
700 100 2100 14700 1.0 7 404 498414 46 50091 14700
1050 100 2100 21000 1.0 10 855 1115122 91 97620 21000
153 76 2600 2600 0.0 1 2 2052 4 4805 2600
434 100 2600 10400 0.0 4 5 5652 11 12050 2600
867 100 2600 18200 0.0 7 9 11289 20 22601 2600
1300 100 2600 26000 0.0 10 14 16926 31 33510 2600
153 76 2600 2600 0.2 1 2 2052 4 4805 2600
434 100 2600 10400 0.2 4 143 154882 31 33139 16640
867 100 2600 18200 0.2 7 467 574003 23 25304 2600
1300 100 2600 26000 0.2 10 938 1231070 173 182108 44720
153 76 2600 2600 0.4 1 2 2052 4 4805 2600
434 100 2600 10400 0.4 4 174 186288 29 30998 15080
867 100 2600 18200 0.4 7 595 726413 23 25301 2600
1300 100 2600 26000 0.4 10 1238 1634384 159 166501 40040
153 76 2600 2600 0.6 1 2 2052 4 4805 2600
434 100 2600 10400 0.6 4 182 193532 27 28816 13520
867 100 2600 18200 0.6 7 621 761931 23 25295 2600
1300 100 2600 26000 0.6 10 1287 1705246 144 151458 35360
153 76 2600 2600 0.8 1 2 2052 4 4805 2600
434 100 2600 10400 0.8 4 183 193574 25 26701 11960
867 100 2600 18200 0.8 7 622 762111 23 25305 2600
1300 100 2600 26000 0.8 10 1297 1705626 129 136033 30680
153 76 2600 2600 1.0 1 2 2052 4 4805 2600
434 100 2600 10400 1.0 4 183 193574 23 24446 10400
867 100 2600 18200 1.0 7 623 762111 23 25281 2600
1300 100 2600 26000 1.0 10 1292 1705626 113 120863 26000
183 91 3100 3100 0.0 1 2 2442 5 5736 3100
517 100 3100 12400 0.0 4 6 6733 13 14357 3100
1034 100 3100 21700 0.0 7 11 13464 25 26947 3100
1550 100 3100 31000 0.0 10 17 20182 37 39938 3100
183 91 3100 3100 0.2 1 2 2442 5 5736 3100
517 100 3100 12400 0.2 4 205 223599 37 39494 19840
1034 100 3100 21700 0.2 7 642 790168 27 30154 3100
1550 100 3100 31000 0.2 10 1341 1761668 209 217204 53320
183 91 3100 3100 0.4 1 2 2442 5 5736 3100
517 100 3100 12400 0.4 4 235 250395 34 36936 17980
1034 100 3100 21700 0.4 7 811 999504 27 30140 3100
1550 100 3100 31000 0.4 10 1684 2236662 190 198631 47740
183 91 3100 3100 0.6 1 2 2442 5 5736 3100
517 100 3100 12400 0.6 4 254 271865 32 34393 16120
1034 100 3100 21700 0.6 7 876 1075108 27 30156 3100
1550 100 3100 31000 0.6 10 1812 2406852 172 180613 42160
183 91 3100 3100 0.8 1 2 2442 5 5736 3100
517 100 3100 12400 0.8 4 258 273505 30 31812 14260
1034 100 3100 21700 0.8 7 885 1081586 27 30141 3100
1550 100 3100 31000 0.8 10 1837 2421132 154 162227 36580
183 91 3100 3100 1.0 1 2 2442 5 5736 3100


==> charts/test.csv <==
(+)(+) Main memory, all result
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1 100.0 1 10000.0 66 597.0 16 100
100 400 0.0 4 100.0 10 10000.0 22 1194.0 21 100
100 700 0.0 7 100.0 4 10000.0 32 1791.0 25 100
100 1000 0.0 10 100.0 12 10000.0 38 2388.0 18 100
100 100 0.2 1 100.0 5 10000.0 7 597.0 1 100
100 400 0.2 4 6140.0 19 10000.0 20 2274.0 9 640
100 700 0.2 7 6844.0 35 10000.0 33 1797.0 8 100
100 1000 0.2 10 7118.0 46 10000.0 49 5628.0 44 1720
100 100 0.4 1 100.0 1 10000.0 8 597.0 5 100
100 400 0.4 4 8710.0 23 10000.0 23 2154.0 8 580
100 700 0.4 7 9450.0 46 10000.0 38 1797.0 5 100
100 1000 0.4 10 9678.0 60 10000.0 60 5268.0 109 1540
100 100 0.6 1 100.0 1 10000.0 8 597.0 1 100
100 400 0.6 4 9922.0 29 10000.0 25 2034.0 8 520
100 700 0.6 7 10000.0 47 10000.0 42 1797.0 7 100
100 1000 0.6 10 10000.0 64 10000.0 62 4908.0 34 1360
100 100 0.8 1 100.0 1 10000.0 8 597.0 3 100
100 400 0.8 4 10000.0 26 10000.0 25 1914.0 9 460
100 700 0.8 7 10000.0 58 10000.0 43 1797.0 5 100
100 1000 0.8 10 10000.0 73 10000.0 66 4548.0 30 1180
100 100 1.0 1 100.0 1 10000.0 7 597.0 1 100
100 400 1.0 4 10000.0 29 10000.0 27 1794.0 8 400
100 700 1.0 7 10000.0 80 10000.0 48 1797.0 5 100
100 1000 1.0 10 10000.0 81 10000.0 66 4188.0 24 1000
200 200 0.0 1 200.0 1 40000.0 30 1197.0 2 200
200 800 0.0 4 200.0 4 40000.0 65 2394.0 8 200
200 1400 0.0 7 200.0 7 40000.0 105 3591.0 20 200
200 2000 0.0 10 200.0 19 40000.0 139 4788.0 34 200
200 200 0.2 1 200.0 1 40000.0 29 1197.0 2 200
200 800 0.2 4 23160.0 65 40000.0 80 4554.0 20 1280
200 1400 0.2 7 25684.0 119 40000.0 130 3597.0 12 200
200 2000 0.2 10 26666.0 161 40000.0 199 11268.0 187 3440
200 200 0.4 1 200.0 1 40000.0 35 1197.0 3 200
200 800 0.4 4 33380.0 94 40000.0 90 4314.0 19 1160
200 1400 0.4 7 36932.0 176 40000.0 153 3597.0 13 200
200 2000 0.4 10 38184.0 228 40000.0 231 10548.0 82 3080
200 200 0.6 1 200.0 1 40000.0 28 1197.0 4 200
200 800 0.6 4 38490.0 101 40000.0 96 4074.0 19 1040
200 1400 0.6 7 40000.0 199 40000.0 173 3597.0 14 200
200 2000 0.6 10 40000.0 251 40000.0 249 9829.0 172 2720
200 200 0.8 1 200.0 1 40000.0 27 1197.0 3 200
200 800 0.8 4 40000.0 124 40000.0 99 3835.0 17 920
200 1400 0.8 7 40000.0 203 40000.0 176 3597.0 14 200
200 2000 0.8 10 40000.0 259 40000.0 255 9111.0 73 2360
200 200 1.0 1 200.0 1 40000.0 29 1197.0 2 200
200 800 1.0 4 40000.0 112 40000.0 100 3596.0 15 800
200 1400 1.0 7 40000.0 213 40000.0 197 3597.0 13 200
200 2000 1.0 10 40000.0 271 40000.0 281 8393.0 64 2000
300 300 0.0 1 300.0 1 90000.0 59 1797.0 5 300
300 1200 0.0 4 300.0 6 90000.0 161 3594.0 14 300
300 2100 0.0 7 300.0 18 90000.0 239 5391.0 30 300
300 3000 0.0 10 300.0 22 90000.0 362 7188.0 53 300
300 300 0.2 1 300.0 9 90000.0 59 1797.0 4 300
300 1200 0.2 4 53092.0 218 90000.0 210 6834.0 35 1920
300 2100 0.2 7 58532.0 292 90000.0 354 5397.0 20 300
300 3000 0.2 10 60790.0 370 90000.0 500 16908.0 234 5160
300 300 0.4 1 300.0 2 90000.0 66 1797.0 4 300
300 1200 0.4 4 75670.0 205 90000.0 219 6474.0 42 1740
300 2100 0.4 7 80494.0 448 90000.0 414 5397.0 20 300
300 3000 0.4 10 81628.0 513 90000.0 586 15829.0 143 4620
300 300 0.6 1 300.0 2 90000.0 122 1797.0 6 300
300 1200 0.6 4 85840.0 250 90000.0 221 6115.0 32 1560
300 2100 0.6 7 87930.0 448 90000.0 418 5397.0 20 300
300 3000 0.6 10 88594.0 687 90000.0 642 14752.0 131 4080
300 300 0.8 1 300.0 2 90000.0 66 1797.0 4 300
300 1200 0.8 4 89620.0 255 90000.0 244 5756.0 27 1380
300 2100 0.8 7 90000.0 499 90000.0 463 5397.0 21 300
300 3000 0.8 10 90000.0 621 90000.0 673 13673.0 119 3540
300 300 1.0 1 300.0 2 90000.0 63 1797.0 5 300
300 1200 1.0 4 89702.0 259 90000.0 238 5396.0 26 1200
300 2100 1.0 7 90000.0 496 90000.0 464 5397.0 22 300
300 3000 1.0 10 90000.0 635 90000.0 650 12594.0 208 3000
400 400 0.0 1 400.0 2 160000.0 115 2397.0 7 400
400 1600 0.0 4 400.0 13 160000.0 307 4794.0 18 400
400 2800 0.0 7 400.0 22 160000.0 486 7191.0 40 400
400 4000 0.0 10 400.0 29 160000.0 686 9588.0 72 400
400 400 0.2 1 400.0 14 160000.0 107 2397.0 7 400
400 1600 0.2 4 95640.0 265 160000.0 394 9114.0 133 2560
400 2800 0.2 7 104112.0 504 160000.0 697 7197.0 28 400
400 4000 0.2 10 107184.0 735 160000.0 970 22548.0 203 6880
400 400 0.4 1 400.0 3 160000.0 113 2397.0 7 400
400 1600 0.4 4 127780.0 366 160000.0 385 8635.0 48 2320
400 2800 0.4 7 133594.0 675 160000.0 792 7197.0 28 400
400 4000 0.4 10 135820.0 927 160000.0 1108 21111.0 193 6160
400 400 0.6 1 400.0 3 160000.0 109 2397.0 6 400
400 1600 0.6 4 145720.0 427 160000.0 438 8156.0 43 2080
400 2800 0.6 7 151070.0 802 160000.0 857 7197.0 28 400
400 4000 0.6 10 153028.0 1117 160000.0 1184 19673.0 180 5440
400 400 0.8 1 400.0 2 160000.0 116 2397.0 7 400
400 1600 0.8 4 152736.0 446 160000.0 458 7676.0 39 1840
400 2800 0.8 7 159350.0 880 160000.0 906 7197.0 30 400
400 4000 0.8 10 159868.0 1165 160000.0 1210 18234.0 172 4720
400 400 1.0 1 400.0 2 160000.0 113 2397.0 7 400
400 1600 1.0 4 155080.0 446 160000.0 426 7197.0 37 1600
400 2800 1.0 7 160000.0 939 160000.0 885 7197.0 32 400
400 4000 1.0 10 160000.0 1188 160000.0 1231 16795.0 151 4000
500 500 0.0 1 500.0 4 250000.0 209 2997.0 9 500
500 2000 0.0 4 500.0 17 250000.0 602 5994.0 25 500
500 3500 0.0 7 500.0 27 250000.0 829 8991.0 54 500
500 5000 0.0 10 500.0 38 250000.0 1158 11988.0 92 500
500 500 0.2 1 500.0 4 250000.0 190 2997.0 10 500
500 2000 0.2 4 142270.0 424 250000.0 712 11394.0 68 3200
500 3500 0.2 7 150840.0 765 250000.0 1118 8997.0 42 500
500 5000 0.2 10 154210.0 1017 250000.0 1557 28188.0 366 8600
500 500 0.4 1 500.0 4 250000.0 189 2997.0 9 500
500 2000 0.4 4 187750.0 659 250000.0 768 10796.0 61 2900
500 3500 0.4 7 197788.0 993 250000.0 1275 8997.0 41 500
500 5000 0.4 10 201820.0 1438 250000.0 1744 26393.0 254 7700
500 500 0.6 1 500.0 4 250000.0 169 2997.0 9 500
500 2000 0.6 4 213052.0 630 250000.0 729 10196.0 62 2600
500 3500 0.6 7 229694.0 1236 250000.0 1378 8997.0 37 500
500 5000 0.6 10 233230.0 1682 250000.0 1892 24594.0 240 6800
500 500 0.8 1 500.0 4 250000.0 191 2997.0 8 500
500 2000 0.8 4 227080.0 801 250000.0 805 9597.0 54 2300
500 3500 0.8 7 246134.0 1338 250000.0 1394 8997.0 40 500
500 5000 0.8 10 248440.0 1826 250000.0 1920 22795.0 222 5900
500 500 1.0 1 500.0 15 250000.0 216 2997.0 9 500
500 2000 1.0 4 241196.0 735 250000.0 765 8997.0 135 2000
500 3500 1.0 7 248686.0 1380 250000.0 1439 8997.0 42 500
500 5000 1.0 10 250000.0 1860 250000.0 1938 20996.0 197 5000
600 600 0.0 1 600.0 5 360000.0 270 3597.0 11 600
600 2400 0.0 4 600.0 12 360000.0 841 7194.0 31 600
600 4200 0.0 7 600.0 33 360000.0 1251 10791.0 66 600
600 6000 0.0 10 600.0 45 360000.0 1711 14388.0 112 600
600 600 0.2 1 600.0 5 360000.0 270 3597.0 11 600
600 2400 0.2 4 189970.0 555 360000.0 1000 13674.0 87 3840
600 4200 0.2 7 201994.0 979 360000.0 1678 10797.0 47 600
600 6000 0.2 10 206728.0 1406 360000.0 2289 33829.0 328 10320
600 600 0.4 1 600.0 6 360000.0 413 3597.0 14 600
600 2400 0.4 4 253720.0 764 360000.0 1115 12956.0 81 3480
600 4200 0.4 7 273270.0 1398 360000.0 1827 10797.0 54 600
600 6000 0.4 10 279628.0 1985 360000.0 2495 31673.0 442 9240
600 600 0.6 1 600.0 4 360000.0 282 3597.0 11 600
600 2400 0.6 4 285652.0 859 360000.0 1126 12236.0 176 3120
600 4200 0.6 7 321228.0 1746 360000.0 2005 10797.0 54 600
600 6000 0.6 10 329200.0 2386 360000.0 2665 29515.0 297 8160
600 600 0.8 1 600.0 4 360000.0 255 3597.0 11 600
600 2400 0.8 4 320972.0 988 360000.0 1088 11517.0 171 2760
600 4200 0.8 7 348322.0 1936 360000.0 2005 10797.0 50 600
600 6000 0.8 10 358288.0 2634 360000.0 2747 27357.0 272 7080
600 600 1.0 1 600.0 5 360000.0 341 3597.0 13 600
600 2400 1.0 4 353072.0 1139 360000.0 1196 10797.0 61 2400
600 4200 1.0 7 360000.0 2066 360000.0 2093 10797.0 57 600
600 6000 1.0 10 360000.0 2796 360000.0 2922 25195.0 410 6000
700 700 0.0 1 700.0 6 490000.0 351 4197.0 13 700
700 2800 0.0 4 700.0 21 490000.0 1269 8394.0 39 700
700 4900 0.0 7 700.0 37 490000.0 1717 12591.0 79 700
700 7000 0.0 10 700.0 217 490000.0 2378 16788.0 162 700
700 700 0.2 1 700.0 6 490000.0 424 4197.0 15 700
700 2800 0.2 4 244870.0 713 490000.0 1405 15955.0 216 4480
700 4900 0.2 7 260080.0 1247 490000.0 2247 27713.0 231 8260
700 7000 0.2 10 265798.0 1776 490000.0 3111 39470.0 390 12040
700 700 0.4 1 700.0 5 490000.0 398 4197.0 14 700
700 2800 0.4 4 321890.0 967 490000.0 1500 15116.0 98 4060
700 4900 0.4 7 358560.0 1806 490000.0 2443 26035.0 394 7420
700 7000 0.4 10 369244.0 2604 490000.0 3367 36954.0 525 10780
700 700 0.6 1 700.0 6 490000.0 529 4197.0 15 700
700 2800 0.6 4 384412.0 1215 490000.0 1605 14277.0 209 3640
700 4900 0.6 7 451582.0 2295 490000.0 2538 24356.0 213 6580
700 7000 0.6 10 468968.0 3340 490000.0 3563 34436.0 367 9520
700 700 0.8 1 700.0 5 490000.0 542 4197.0 13 700
700 2800 0.8 4 473716.0 1528 490000.0 1658 13437.0 198 3220
700 4900 0.8 7 489620.0 2634 490000.0 2716 22675.0 193 5740
700 7000 0.8 10 490000.0 3717 490000.0 3864 31914.0 332 8260
700 700 1.0 1 700.0 5 490000.0 509 4197.0 13 700
700 2800 1.0 4 490000.0 1659 490000.0 1629 12596.0 187 2800
700 4900 1.0 7 490000.0 2747 490000.0 2939 20994.0 176 4900
700 7000 1.0 10 490000.0 3951 490000.0 4088 29393.0 320 7000
800 800 0.0 1 800.0 7 640000.0 651 4797.0 16 800
800 3200 0.0 4 800.0 26 640000.0 1714 9594.0 43 800
800 5600 0.0 7 800.0 36 640000.0 2289 14391.0 90 800
800 8000 0.0 10 800.0 247 640000.0 3146 19188.0 153 800
800 800 0.2 1 800.0 6 640000.0 503 4797.0 14 800
800 3200 0.2 4 295780.0 892 640000.0 1941 18235.0 238 5120
800 5600 0.2 7 323234.0 1568 640000.0 3023 14397.0 74 800
800 8000 0.2 10 331420.0 2214 640000.0 3946 45111.0 464 13760
800 800 0.4 1 800.0 21 640000.0 487 4797.0 15 800
800 3200 0.4 4 432576.0 1325 640000.0 2107 17277.0 120 4640
800 5600 0.4 7 509896.0 2683 640000.0 3317 14397.0 69 800
800 8000 0.4 10 534940.0 3733 640000.0 4411 42235.0 456 12320
800 800 0.6 1 800.0 21 640000.0 524 4797.0 16 800
800 3200 0.6 4 583452.0 1940 640000.0 2264 16316.0 113 4160
800 5600 0.6 7 628322.0 3497 640000.0 3623 14397.0 72 800
800 8000 0.6 10 638288.0 4750 640000.0 4868 39353.0 419 10880
800 800 0.8 1 800.0 7 640000.0 643 4797.0 16 800
800 3200 0.8 4 638720.0 2193 640000.0 2199 15356.0 98 3680
800 5600 0.8 7 640000.0 3791 640000.0 3956 14397.0 79 800
800 8000 0.8 10 640000.0 5124 640000.0 5283 36472.0 383 9440
800 800 1.0 1 800.0 7 640000.0 633 4797.0 15 800
800 3200 1.0 4 640000.0 2289 640000.0 2337 14395.0 92 3200
800 5600 1.0 7 640000.0 4065 640000.0 4147 14397.0 84 800
800 8000 1.0 10 640000.0 5405 640000.0 5521 33591.0 351 8000
900 900 0.0 1 900.0 8 810000.0 755 5397.0 18 900
900 3600 0.0 4 900.0 28 810000.0 2254 10794.0 51 900
900 6300 0.0 7 900.0 49 810000.0 3005 16191.0 104 900
900 9000 0.0 10 900.0 71 810000.0 3942 21588.0 173 900
900 900 0.2 1 900.0 23 810000.0 811 5397.0 19 900
900 3600 0.2 4 393250.0 1209 810000.0 2554 20517.0 141 5760
900 6300 0.2 7 455988.0 2246 810000.0 3916 16197.0 99 900
900 9000 0.2 10 478540.0 3229 810000.0 5172 50754.0 729 15480
900 900 0.4 1 900.0 7 810000.0 797 5397.0 18 900
900 3600 0.4 4 644262.0 2062 810000.0 2694 19436.0 143 5220
900 6300 0.4 7 722520.0 3940 810000.0 4478 16197.0 85 900
900 9000 0.4 10 746412.0 5510 810000.0 5919 47511.0 527 13860
900 900 0.6 1 900.0 8 810000.0 1192 5397.0 18 900
900 3600 0.6 4 786342.0 2620 810000.0 2795 18355.0 131 4680
900 6300 0.6 7 807744.0 4817 810000.0 4963 16197.0 92 900
900 9000 0.6 10 810000.0 6479 810000.0 6629 44270.0 487 12240
900 900 0.8 1 900.0 8 810000.0 954 5397.0 18 900
900 3600 0.8 4 810000.0 2902 810000.0 3063 17275.0 125 4140
900 6300 0.8 7 810000.0 5077 810000.0 5253 16197.0 87 900
900 9000 0.8 10 810000.0 6979 810000.0 7088 41030.0 469 10620
900 900 1.0 1 900.0 8 810000.0 914 5397.0 20 900
900 3600 1.0 4 810000.0 3021 810000.0 3246 16195.0 115 3600
900 6300 1.0 7 810000.0 5415 810000.0 5466 16197.0 88 900
900 9000 1.0 10 810000.0 7309 810000.0 7383 37790.0 396 9000
1000 1000 0.0 1 1000.0 8 1000000.0 1113 5997.0 20 1000
1000 4000 0.0 4 1000.0 21 1000000.0 2665 11994.0 54 1000
1000 7000 0.0 7 1000.0 58 1000000.0 3695 17991.0 113 1000
1000 10000 0.0 10 1000.0 79 1000000.0 4970 23988.0 440 1000
1000 1000 0.2 1 1000.0 9 1000000.0 1195 5997.0 18 1000
1000 4000 0.2 4 616700.0 1963 1000000.0 3130 22794.0 162 6400
1000 7000 0.2 7 685062.0 3616 1000000.0 5188 17997.0 90 1000
1000 10000 0.2 10 708640.0 5072 1000000.0 6787 56388.0 850 17200
1000 1000 0.4 1 1000.0 8 1000000.0 1123 5997.0 18 1000
1000 4000 0.4 4 874480.0 2955 1000000.0 3432 21594.0 157 5800
1000 7000 0.4 7 947320.0 5518 1000000.0 5851 17997.0 92 1000
1000 10000 0.4 10 967380.0 7426 1000000.0 7867 52788.0 578 15400
1000 1000 0.6 1 1000.0 9 1000000.0 1197 5997.0 18 1000
1000 4000 0.6 4 993072.0 3483 1000000.0 3706 20394.0 150 5200
1000 7000 0.6 7 1000000.0 6230 1000000.0 6338 17997.0 98 1000
1000 10000 0.6 10 1000000.0 8338 1000000.0 8539 49188.0 535 13600
1000 1000 0.8 1 1000.0 8 1000000.0 870 5997.0 18 1000
1000 4000 0.8 4 1000000.0 3687 1000000.0 3884 19194.0 142 4600
1000 7000 0.8 7 1000000.0 6577 1000000.0 6615 17997.0 107 1000
1000 10000 0.8 10 1000000.0 8815 1000000.0 9005 45588.0 492 11800
1000 1000 1.0 1 1000.0 9 1000000.0 979 5997.0 18 1000
1000 4000 1.0 4 1000000.0 3885 1000000.0 4060 17994.0 126 4000
1000 7000 1.0 7 1000000.0 6687 1000000.0 6789 17997.0 105 1000
1000 10000 1.0 10 1000000.0 8902 1000000.0 9116 41988.0 439 10000
(+)(+) Main memory, 20 uncertain tuples
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1 20.0 1 1920.0 1 597.0 2 20
100 400 0.0 4 20.0 1 1920.0 2 1194.0 2 20
100 700 0.0 7 20.0 2 1920.0 5 1791.0 13 20
100 1000 0.0 10 20.0 3 1920.0 6 2388.0 10 20
100 100 0.2 1 20.0 1 1920.0 6 597.0 1 20
100 400 0.2 4 341.0 2 405.0 1 2274.0 13 20
100 700 0.2 7 3266.0 14 1920.0 14 1797.0 4 20
100 1000 0.2 10 196.0 4 138.0 1 5628.0 28 20
100 100 0.4 1 20.0 0 1920.0 1 597.0 1 20
100 400 0.4 4 369.0 2 404.0 1 2154.0 5 20
100 700 0.4 7 3322.0 15 1920.0 9 1797.0 5 20
100 1000 0.4 10 200.0 4 174.0 1 5268.0 121 20
100 100 0.6 1 20.0 0 1920.0 4 597.0 1 20
100 400 0.6 4 528.0 2 405.0 1 2034.0 14 20
100 700 0.6 7 3440.0 17 1920.0 9 1797.0 10 20
100 1000 0.6 10 200.0 3 198.0 2 4908.0 23 20
100 100 0.8 1 20.0 0 1920.0 1 597.0 1 20
100 400 0.8 4 527.0 2 405.0 1 1914.0 5 20
100 700 0.8 7 3440.0 28 1920.0 8 1797.0 5 20
100 1000 0.8 10 200.0 3 198.0 2 4548.0 25 20
100 100 1.0 1 20.0 1 1920.0 1 597.0 1 20
100 400 1.0 4 527.0 2 406.0 1 1794.0 4 20
100 700 1.0 7 3440.0 18 1920.0 9 1797.0 5 20
100 1000 1.0 10 200.0 4 120.0 1 4188.0 27 20
200 200 0.0 1 20.0 0 3820.0 7 1197.0 2 20
200 800 0.0 4 20.0 3 3820.0 5 2394.0 14 20
200 1400 0.0 7 20.0 3 3820.0 20 3591.0 13 20
200 2000 0.0 10 20.0 4 3820.0 21 4788.0 21 20
200 200 0.2 1 20.0 1 3820.0 2 1197.0 2 20
200 800 0.2 4 969.0 4 791.0 2 4554.0 20 20
200 1400 0.2 7 6408.0 46 3820.0 14 3597.0 10 20
200 2000 0.2 10 400.0 17 374.0 3 11268.0 64 20
200 200 0.4 1 20.0 1 3820.0 2 1197.0 3 20
200 800 0.4 4 1037.0 4 804.0 2 4314.0 19 20
200 1400 0.4 7 6950.0 51 3820.0 16 3597.0 12 20
200 2000 0.4 10 400.0 6 398.0 3 10548.0 61 20
200 200 0.6 1 20.0 1 3820.0 7 1197.0 3 20
200 800 0.6 4 996.0 5 805.0 2 4074.0 20 20
200 1400 0.6 7 7240.0 45 3820.0 24 3597.0 10 20
200 2000 0.6 10 400.0 7 292.0 2 9829.0 62 20
200 200 0.8 1 20.0 1 3820.0 2 1197.0 2 20
200 800 0.8 4 1097.0 5 941.0 2 3835.0 10 20
200 1400 0.8 7 7240.0 55 3820.0 17 3597.0 13 20
200 2000 0.8 10 400.0 6 346.0 3 9111.0 54 20
200 200 1.0 1 20.0 1 3820.0 2 1197.0 8 20
200 800 1.0 4 1025.0 5 951.0 3 3596.0 16 20
200 1400 1.0 7 7240.0 54 3820.0 18 3597.0 14 20
200 2000 1.0 10 400.0 6 382.0 3 8393.0 50 20
300 300 0.0 1 20.0 2 5720.0 11 1797.0 3 20
300 1200 0.0 4 20.0 3 5720.0 10 3594.0 106 20
300 2100 0.0 7 20.0 12 5720.0 15 5391.0 23 20
300 3000 0.0 10 20.0 5 5720.0 23 7188.0 38 20
300 300 0.2 1 20.0 2 5720.0 9 1797.0 3 20
300 1200 0.2 4 1678.0 8 1204.0 3 6834.0 33 20
300 2100 0.2 7 9948.0 69 5720.0 25 5397.0 20 20
300 3000 0.2 10 600.0 8 598.0 4 16908.0 103 20
300 300 0.4 1 20.0 2 5720.0 10 1797.0 5 20
300 1200 0.4 4 1496.0 16 1205.0 4 6474.0 26 20
300 2100 0.4 7 10464.0 73 5720.0 26 5397.0 17 20
300 3000 0.4 10 600.0 9 392.0 3 15829.0 187 20
300 300 0.6 1 20.0 2 5720.0 11 1797.0 6 20
300 1200 0.6 4 1496.0 17 1205.0 3 6115.0 26 20
300 2100 0.6 7 10692.0 78 5720.0 28 5397.0 17 20
300 3000 0.6 10 600.0 9 464.0 4 14752.0 94 20
300 300 0.8 1 20.0 2 5720.0 10 1797.0 3 20
300 1200 0.8 4 1567.0 8 1421.0 11 5756.0 23 20
300 2100 0.8 7 11040.0 76 5720.0 31 5397.0 17 20
300 3000 0.8 10 600.0 9 518.0 4 13673.0 194 20
300 300 1.0 1 20.0 9 5720.0 3 1797.0 5 20
300 1200 1.0 4 1630.0 18 1451.0 4 5396.0 21 20
300 2100 1.0 7 11040.0 78 5720.0 29 5397.0 19 20
300 3000 1.0 10 600.0 9 572.0 5 12594.0 80 20
400 400 0.0 1 20.0 2 7620.0 4 2397.0 6 20
400 1600 0.0 4 20.0 4 7620.0 17 4794.0 17 20
400 2800 0.0 7 20.0 12 7620.0 18 7191.0 32 20
400 4000 0.0 10 20.0 7 7620.0 31 9588.0 53 20
400 400 0.2 1 20.0 2 7620.0 7 2397.0 4 20
400 1600 0.2 4 2037.0 11 1604.0 10 9114.0 125 20
400 2800 0.2 7 13350.0 84 7620.0 39 7197.0 24 20
400 4000 0.2 10 800.0 12 648.0 5 22548.0 145 20
400 400 0.4 1 20.0 2 7620.0 15 2397.0 7 20
400 1600 0.4 4 2097.0 10 1741.0 5 8635.0 44 20
400 2800 0.4 7 13556.0 93 7620.0 41 7197.0 28 20
400 4000 0.4 10 800.0 13 546.0 4 21111.0 146 20
400 400 0.6 1 20.0 3 7620.0 12 2397.0 7 20
400 1600 0.6 4 2067.0 11 1821.0 5 8156.0 40 20
400 2800 0.6 7 13920.0 95 7620.0 43 7197.0 23 20
400 4000 0.6 10 800.0 12 618.0 6 19673.0 131 20
400 400 0.8 1 20.0 14 7620.0 5 2397.0 7 20
400 1600 0.8 4 2151.0 11 1861.0 5 7676.0 35 20
400 2800 0.8 7 14570.0 99 7620.0 44 7197.0 28 20
400 4000 0.8 10 800.0 12 690.0 6 18234.0 119 20
400 400 1.0 1 20.0 2 7620.0 13 2397.0 6 20
400 1600 1.0 4 1719.0 17 1902.0 5 7197.0 34 20
400 2800 1.0 7 14840.0 93 7620.0 40 7197.0 26 20
400 4000 1.0 10 800.0 12 762.0 6 16795.0 111 20
500 500 0.0 1 20.0 15 9520.0 7 2997.0 7 20
500 2000 0.0 4 20.0 5 9520.0 27 5994.0 22 20
500 3500 0.0 7 20.0 7 9520.0 30 8991.0 41 20
500 5000 0.0 10 20.0 16 9520.0 36 11988.0 66 20
500 500 0.2 1 20.0 3 9520.0 14 2997.0 9 20
500 2000 0.2 4 2537.0 14 2005.0 6 11394.0 57 20
500 3500 0.2 7 16732.0 107 9520.0 49 8997.0 30 20
500 5000 0.2 10 1000.0 16 521.0 4 28188.0 311 20
500 500 0.4 1 20.0 3 9520.0 8 2997.0 8 20
500 2000 0.4 4 2525.0 115 2005.0 7 10796.0 54 20
500 3500 0.4 7 16828.0 110 9520.0 54 8997.0 36 20
500 5000 0.4 10 1000.0 21 682.0 6 26393.0 179 20
500 500 0.6 1 20.0 3 9520.0 12 2997.0 8 20
500 2000 0.6 4 2630.0 15 2251.0 7 10196.0 139 20
500 3500 0.6 7 16966.0 110 9520.0 52 8997.0 35 20
500 5000 0.6 10 1000.0 16 772.0 7 24594.0 170 20
500 500 0.8 1 20.0 2 9520.0 9 2997.0 8 20
500 2000 0.8 4 1719.0 19 2202.0 6 9597.0 142 20
500 3500 0.8 7 17224.0 110 9520.0 49 8997.0 33 20
500 5000 0.8 10 1000.0 16 862.0 7 22795.0 157 20
500 500 1.0 1 20.0 2 9520.0 8 2997.0 8 20
500 2000 1.0 4 2144.0 19 2477.0 7 8997.0 134 20
500 3500 1.0 7 18024.0 112 9520.0 51 8997.0 34 20
500 5000 1.0 10 1000.0 13 952.0 7 20996.0 139 20
600 600 0.0 1 20.0 4 11420.0 17 3597.0 12 20
600 2400 0.0 4 20.0 6 11420.0 32 7194.0 21 20
600 4200 0.0 7 20.0 15 11420.0 34 10791.0 52 20
600 6000 0.0 10 20.0 16 11420.0 46 14388.0 81 20
600 600 0.2 1 20.0 3 11420.0 22 3597.0 10 20
600 2400 0.2 4 2996.0 24 2405.0 7 13674.0 172 20
600 4200 0.2 7 20064.0 126 11420.0 63 10797.0 47 20
600 6000 0.2 10 1200.0 24 692.0 6 33829.0 233 20
600 600 0.4 1 20.0 3 11420.0 86 3597.0 9 20
600 2400 0.4 4 3067.0 16 2621.0 12 12956.0 61 20
600 4200 0.4 7 19520.0 127 11420.0 64 10797.0 46 20
600 6000 0.4 10 1200.0 18 818.0 7 31673.0 356 20
600 600 0.6 1 20.0 3 11420.0 13 3597.0 11 20
600 2400 0.6 4 2863.0 24 2592.0 8 12236.0 63 20
600 4200 0.6 7 18088.0 113 11420.0 59 10797.0 40 20
600 6000 0.6 10 1200.0 17 926.0 16 29515.0 400 20
600 600 0.8 1 20.0 3 11420.0 16 3597.0 10 20
600 2400 0.8 4 2059.0 12 2862.0 16 11517.0 53 20
600 4200 0.8 7 21406.0 136 11420.0 61 10797.0 44 20
600 6000 0.8 10 1200.0 19 1066.0 9 27357.0 196 20
600 600 1.0 1 20.0 3 11420.0 9 3597.0 10 20
600 2400 1.0 4 2869.0 24 2851.0 9 10797.0 55 20
600 4200 1.0 7 22440.0 145 11420.0 68 10797.0 44 20
600 6000 1.0 10 1200.0 18 1162.0 9 25195.0 179 20
700 700 0.0 1 20.0 4 13320.0 22 4197.0 11 20
700 2800 0.0 4 20.0 8 13320.0 39 8394.0 27 20
700 4900 0.0 7 20.0 9 13320.0 41 12591.0 61 20
700 7000 0.0 10 20.0 12 13320.0 56 16788.0 282 20
700 700 0.2 1 20.0 4 13320.0 21 4197.0 12 20
700 2800 0.2 4 3550.0 18 2936.0 16 15955.0 87 20
700 4900 0.2 7 1520.0 15 1467.0 8 27713.0 174 20
700 7000 0.2 10 1400.0 19 828.0 8 39470.0 287 20
700 700 0.4 1 20.0 4 13320.0 27 4197.0 12 20
700 2800 0.4 4 3609.0 25 3041.0 11 15116.0 86 20
700 4900 0.4 7 1640.0 18 1611.0 15 26035.0 164 20
700 7000 0.4 10 1400.0 28 954.0 8 36954.0 268 20
700 700 0.6 1 20.0 4 13320.0 16 4197.0 13 20
700 2800 0.6 4 1894.0 14 3396.0 15 14277.0 81 20
700 4900 0.6 7 1740.0 25 1771.0 11 24356.0 311 20
700 7000 0.6 10 1400.0 30 1158.0 10 34436.0 261 20
700 700 0.8 1 20.0 4 13320.0 24 4197.0 12 20
700 2800 0.8 4 3119.0 17 3361.0 14 13437.0 68 20
700 4900 0.8 7 2060.0 28 1991.0 12 22675.0 294 20
700 7000 0.8 10 1400.0 21 1354.0 15 31914.0 236 20
700 700 1.0 1 20.0 4 13320.0 19 4197.0 11 20
700 2800 1.0 4 3821.0 28 3326.0 13 12596.0 63 20
700 4900 1.0 7 2000.0 21 1911.0 16 20994.0 281 20
700 7000 1.0 10 1400.0 28 1382.0 11 29393.0 215 20
800 800 0.0 1 20.0 93 15220.0 15 4797.0 15 20
800 3200 0.0 4 20.0 16 15220.0 59 9594.0 42 20
800 5600 0.0 7 20.0 19 15220.0 52 14391.0 224 20
800 8000 0.0 10 20.0 14 15220.0 68 19188.0 112 20
800 800 0.2 1 20.0 5 15220.0 25 4797.0 93 20
800 3200 0.2 4 4097.0 25 3341.0 11 18235.0 99 20
800 5600 0.2 7 25196.0 160 15220.0 84 14397.0 60 20
800 8000 0.2 10 1600.0 24 946.0 13 45111.0 512 20
800 800 0.4 1 20.0 4 15220.0 23 4797.0 18 20
800 3200 0.4 4 4191.0 37 3501.0 13 17277.0 221 20
800 5600 0.4 7 28634.0 184 15220.0 82 14397.0 59 20
800 8000 0.4 10 1600.0 27 1178.0 10 42235.0 325 20
800 800 0.6 1 20.0 5 15220.0 22 4797.0 16 20
800 3200 0.6 4 3019.0 31 3761.0 11 16316.0 221 20
800 5600 0.6 7 29596.0 191 15220.0 88 14397.0 65 20
800 8000 0.6 10 1600.0 27 1466.0 13 39353.0 308 20
800 800 0.8 1 20.0 5 15220.0 33 4797.0 12 20
800 3200 0.8 4 4419.0 24 3622.0 18 15356.0 205 20
800 5600 0.8 7 30040.0 210 15220.0 97 14397.0 62 20
800 8000 0.8 10 1600.0 33 1562.0 12 36472.0 285 20
800 800 1.0 1 20.0 5 15220.0 33 4797.0 13 20
800 3200 1.0 4 4018.0 28 3715.0 20 14395.0 78 20
800 5600 1.0 7 30040.0 215 15220.0 97 14397.0 68 20
800 8000 1.0 10 1600.0 39 1562.0 14 33591.0 470 20
900 900 0.0 1 20.0 5 17120.0 30 5397.0 14 20
900 3600 0.0 4 20.0 23 17120.0 42 10794.0 42 20
900 6300 0.0 7 20.0 23 17120.0 54 16191.0 78 20
900 9000 0.0 10 20.0 17 17120.0 82 21588.0 363 20
900 900 0.2 1 20.0 5 17120.0 33 5397.0 16 20
900 3600 0.2 4 4181.0 23 3605.0 18 20517.0 120 20
900 6300 0.2 7 31758.0 186 17120.0 88 16197.0 65 20
900 9000 0.2 10 1800.0 41 1126.0 9 50754.0 632 20
900 900 0.4 1 20.0 5 17120.0 32 5397.0 15 20
900 3600 0.4 4 4403.0 32 4231.0 13 19436.0 112 20
900 6300 0.4 7 31998.0 207 17120.0 96 16197.0 69 20
900 9000 0.4 10 1800.0 40 1450.0 12 47511.0 380 20
900 900 0.6 1 20.0 23 17120.0 20 5397.0 15 20
900 3600 0.6 4 4144.0 160 4052.0 13 18355.0 106 20
900 6300 0.6 7 33736.0 234 17120.0 108 16197.0 80 20
900 9000 0.6 10 1800.0 37 1774.0 13 44270.0 350 20
900 900 0.8 1 20.0 24 17120.0 18 5397.0 18 20
900 3600 0.8 4 5042.0 28 3607.0 13 17275.0 103 20
900 6300 0.8 7 33840.0 245 17120.0 111 16197.0 84 20
900 9000 0.8 10 1800.0 58 1738.0 15 41030.0 321 20
900 900 1.0 1 20.0 5 17120.0 31 5397.0 15 20
900 3600 1.0 4 4906.0 39 3607.0 14 16195.0 228 20
900 6300 1.0 7 33840.0 249 17120.0 115 16197.0 80 20
900 9000 1.0 10 1800.0 33 1776.0 16 37790.0 296 20
1000 1000 0.0 1 20.0 6 19020.0 32 5997.0 17 20
1000 4000 0.0 4 20.0 11 19020.0 57 11994.0 183 20
1000 7000 0.0 7 20.0 26 19020.0 64 17991.0 94 20
1000 10000 0.0 10 20.0 29 19020.0 85 23988.0 145 20
1000 1000 0.2 1 20.0 6 19020.0 24 5997.0 19 20
1000 4000 0.2 4 3545.0 38 4005.0 13 22794.0 272 20
1000 7000 0.2 7 35852.0 238 19020.0 106 17997.0 75 20
1000 10000 0.2 10 1960.0 32 1362.0 11 56388.0 437 20
1000 1000 0.4 1 20.0 6 19020.0 25 5997.0 19 20
1000 4000 0.4 4 3519.0 36 4007.0 12 21594.0 126 20
1000 7000 0.4 7 36422.0 246 19020.0 111 17997.0 80 20
1000 10000 0.4 10 2000.0 33 1722.0 21 52788.0 424 20
1000 1000 0.6 1 20.0 6 19020.0 36 5997.0 17 20
1000 4000 0.6 4 5269.0 37 4007.0 14 20394.0 122 20
1000 7000 0.6 7 37640.0 264 19020.0 129 17997.0 113 20
1000 10000 0.6 10 2000.0 33 1962.0 15 49188.0 400 20
1000 1000 0.8 1 20.0 23 19020.0 29 5997.0 18 20
1000 4000 0.8 4 5028.0 36 4007.0 15 19194.0 120 20
1000 7000 0.8 7 37640.0 273 19020.0 123 17997.0 97 20
1000 10000 0.8 10 2000.0 43 1962.0 16 45588.0 530 20
1000 1000 1.0 1 20.0 6 19020.0 28 5997.0 21 20
1000 4000 1.0 4 5028.0 30 4007.0 21 17994.0 238 20
1000 7000 1.0 7 37640.0 287 19020.0 129 17997.0 100 20
1000 10000 1.0 10 2000.0 38 1021.0 9 41988.0 323 20
(+)(+) Secondary memory, all result
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
6 3 100 100 0.0 1 0 82 0 204 100
17 8 100 400 0.0 4 0 227 0 484 100
34 17 100 700 0.0 7 0 446 0 887 100
50 25 100 1000 0.0 10 0 654 1 1275 100
6 3 100 100 0.2 1 0 82 0 204 100
17 8 100 400 0.2 4 0 409 1 1299 640
34 17 100 700 0.2 7 1 1224 0 979 100
50 25 100 1000 0.2 10 1 2450 6 6991 1720
6 3 100 100 0.4 1 0 82 0 204 100
17 8 100 400 0.4 4 0 485 1 1222 580
34 17 100 700 0.4 7 1 1534 0 979 100
50 25 100 1000 0.4 10 2 3058 5 6410 1540
6 3 100 100 0.6 1 0 82 0 204 100
17 8 100 400 0.6 4 0 499 0 1128 520
34 17 100 700 0.6 7 1 1568 0 990 100
50 25 100 1000 0.6 10 2 3104 4 5817 1360
6 3 100 100 0.8 1 0 82 0 204 100
17 8 100 400 0.8 4 0 499 0 1050 460
34 17 100 700 0.8 7 1 1568 0 989 100
50 25 100 1000 0.8 10 2 3104 4 5225 1180
6 3 100 100 1.0 1 0 82 0 204 100
17 8 100 400 1.0 4 0 499 0 960 400
34 17 100 700 1.0 7 1 1568 0 989 100
50 25 100 1000 1.0 10 2 3104 3 4625 1000
36 18 600 600 0.0 1 0 472 0 1100 600
100 50 600 2400 0.0 4 1 1304 2 2772 600
200 100 600 4200 0.0 7 2 2604 4 5183 600
300 100 600 6000 0.0 10 3 3906 7 7686 600
36 18 600 600 0.2 1 0 472 1 1114 600
100 50 600 2400 0.2 4 7 7652 7 7617 3840
200 100 600 4200 0.2 7 21 26402 5 5844 600
300 100 600 6000 0.2 10 43 57696 37 41994 10320
36 18 600 600 0.4 1 0 472 1 1114 600
100 50 600 2400 0.4 4 8 9246 6 7135 3480
200 100 600 4200 0.4 7 28 34922 5 5843 600
300 100 600 6000 0.4 10 57 76836 34 38479 9240
36 18 600 600 0.6 1 0 472 1 1114 600
100 50 600 2400 0.6 4 9 9816 6 6625 3120
200 100 600 4200 0.6 7 32 39904 5 5841 600
300 100 600 6000 0.6 10 66 88776 32 34832 8160
36 18 600 600 0.8 1 0 472 1 1114 600
100 50 600 2400 0.8 4 9 10540 5 6133 2760
200 100 600 4200 0.8 7 34 41798 5 5841 600
300 100 600 6000 0.8 10 70 93496 28 31344 7080
36 18 600 600 1.0 1 0 472 1 1114 600
100 50 600 2400 1.0 4 10 11204 5 5612 2400
200 100 600 4200 1.0 7 34 42404 5 5853 600
300 100 600 6000 1.0 10 71 93606 25 27803 6000
65 32 1100 1100 0.0 1 0 862 1 2036 1100
184 92 1100 4400 0.0 4 2 2396 4 5100 1100
367 100 1100 7700 0.0 7 4 4779 8 9563 1100
550 100 1100 11000 0.0 10 6 7162 12 14171 1100
65 32 1100 1100 0.2 1 0 862 1 2042 1100
184 92 1100 4400 0.2 4 24 26362 13 13989 7040
367 100 1100 7700 0.2 7 82 102195 9 10726 1100
550 100 1100 11000 0.2 10 169 225550 70 77047 18920
65 32 1100 1100 0.4 1 0 862 1 2042 1100
184 92 1100 4400 0.4 4 32 34530 12 13087 6380
367 100 1100 7700 0.4 7 109 134213 9 10726 1100
550 100 1100 11000 0.4 10 224 296244 65 70522 16940
65 32 1100 1100 0.6 1 0 862 1 2042 1100
184 92 1100 4400 0.6 4 34 36068 11 12172 5720
367 100 1100 7700 0.6 7 115 138901 9 10729 1100
550 100 1100 11000 0.6 10 235 305776 59 63981 14960
65 32 1100 1100 0.8 1 0 862 2 2042 1100
184 92 1100 4400 0.8 4 34 36068 10 11256 5060
367 100 1100 7700 0.8 7 116 139101 9 10729 1100
550 100 1100 11000 0.8 10 241 309014 53 57507 12980
65 32 1100 1100 1.0 1 0 862 2 2042 1100
184 92 1100 4400 1.0 4 34 36068 9 10317 4400
367 100 1100 7700 1.0 7 115 139101 9 10727 1100
550 100 1100 11000 1.0 10 240 309112 47 51041 11000
95 47 1600 1600 0.0 1 1 1259 2 2959 1600
267 100 1600 6400 0.0 4 3 3477 7 7403 1600
534 100 1600 11200 0.0 7 6 6954 12 13905 1600
800 100 1600 16000 0.0 10 9 10416 19 20592 1600
95 47 1600 1600 0.2 1 1 1259 2 2959 1600
267 100 1600 6400 0.2 4 52 56807 19 20350 10240
534 100 1600 11200 0.2 7 173 212124 13 15568 1600
800 100 1600 16000 0.2 10 345 457170 105 112135 27520
95 47 1600 1600 0.4 1 1 1259 2 2959 1600
267 100 1600 6400 0.4 4 64 69703 17 19038 9280
534 100 1600 11200 0.4 7 216 263736 14 15568 1600
800 100 1600 16000 0.4 10 462 593642 97 102370 24640
95 47 1600 1600 0.6 1 1 1259 2 2959 1600
267 100 1600 6400 0.6 4 69 72997 16 17713 8320
534 100 1600 11200 0.6 7 239 289916 14 15567 1600
800 100 1600 16000 0.6 10 497 649616 87 93059 21760
95 47 1600 1600 0.8 1 1 1259 2 2959 1600
267 100 1600 6400 0.8 4 70 74111 15 16377 7360
534 100 1600 11200 0.8 7 240 291576 14 15574 1600
800 100 1600 16000 0.8 10 498 649616 78 83646 18880
95 47 1600 1600 1.0 1 1 1259 2 2959 1600
267 100 1600 6400 1.0 4 71 74499 14 15012 6400
534 100 1600 11200 1.0 7 241 291576 14 15574 1600
800 100 1600 16000 1.0 10 498 649616 69 74349 16000
124 62 2100 2100 0.0 1 1 1655 3 3865 2100
350 100 2100 8400 0.0 4 4 4558 9 9704 2100
700 100 2100 14700 0.0 7 7 9114 17 18217 2100
1050 100 2100 21000 0.0 10 11 13672 25 27020 2100
124 62 2100 2100 0.2 1 1 1655 3 3865 2100
350 100 2100 8400 0.2 4 90 97518 25 26705 13440
700 100 2100 14700 0.2 7 295 366460 67 72669 24780
1050 100 2100 21000 0.2 10 608 798934 138 147263 36120
124 62 2100 2100 0.4 1 1 1655 3 3865 2100
350 100 2100 8400 0.4 4 112 120708 23 24972 12180
700 100 2100 14700 0.4 7 392 482138 63 66931 22260
1050 100 2100 21000 0.4 10 834 1091268 127 134367 32340
124 62 2100 2100 0.6 1 1 1655 3 3865 2100
350 100 2100 8400 0.6 4 120 125148 21 23235 10920
700 100 2100 14700 0.6 7 403 498414 58 61053 19740
1050 100 2100 21000 0.6 10 846 1115122 115 122158 28560
124 62 2100 2100 0.8 1 1 1655 3 3865 2100
350 100 2100 8400 0.8 4 120 126708 20 21501 9660
700 100 2100 14700 0.8 7 404 498414 51 55205 17220
1050 100 2100 21000 0.8 10 848 1115122 103 109787 24780
124 62 2100 2100 1.0 1 1 1655 3 3865 2100
350 100 2100 8400 1.0 4 120 126708 18 19714 8400
700 100 2100 14700 1.0 7 404 498414 46 50091 14700
1050 100 2100 21000 1.0 10 855 1115122 91 97620 21000
153 76 2600 2600 0.0 1 2 2052 4 4805 2600
434 100 2600 10400 0.0 4 5 5652 11 12050 2600
867 100 2600 18200 0.0 7 9 11289 20 22601 2600
1300 100 2600 26000 0.0 10 14 16926 31 33510 2600
153 76 2600 2600 0.2 1 2 2052 4 4805 2600
434 100 2600 10400 0.2 4 143 154882 31 33139 16640
867 100 2600 18200 0.2 7 467 574003 23 25304 2600
1300 100 2600 26000 0.2 10 938 1231070 173 182108 44720
153 76 2600 2600 0.4 1 2 2052 4 4805 2600
434 100 2600 10400 0.4 4 174 186288 29 30998 15080
867 100 2600 18200 0.4 7 595 726413 23 25301 2600
1300 100 2600 26000 0.4 10 1238 1634384 159 166501 40040
153 76 2600 2600 0.6 1 2 2052 4 4805 2600
434 100 2600 10400 0.6 4 182 193532 27 28816 13520
867 100 2600 18200 0.6 7 621 761931 23 25295 2600
1300 100 2600 26000 0.6 10 1287 1705246 144 151458 35360
153 76 2600 2600 0.8 1 2 2052 4 4805 2600
434 100 2600 10400 0.8 4 183 193574 25 26701 11960
867 100 2600 18200 0.8 7 622 762111 23 25305 2600
1300 100 2600 26000 0.8 10 1297 1705626 129 136033 30680
153 76 2600 2600 1.0 1 2 2052 4 4805 2600
434 100 2600 10400 1.0 4 183 193574 23 24446 10400
867 100 2600 18200 1.0 7 623 762111 23 25281 2600
1300 100 2600 26000 1.0 10 1292 1705626 113 120863 26000
183 91 3100 3100 0.0 1 2 2442 5 5736 3100
517 100 3100 12400 0.0 4 6 6733 13 14357 3100
1034 100 3100 21700 0.0 7 11 13464 25 26947 3100
1550 100 3100 31000 0.0 10 17 20182 37 39938 3100
183 91 3100 3100 0.2 1 2 2442 5 5736 3100
517 100 3100 12400 0.2 4 205 223599 37 39494 19840
1034 100 3100 21700 0.2 7 642 790168 27 30154 3100
1550 100 3100 31000 0.2 10 1341 1761668 209 217204 53320
183 91 3100 3100 0.4 1 2 2442 5 5736 3100
517 100 3100 12400 0.4 4 235 250395 34 36936 17980
1034 100 3100 21700 0.4 7 811 999504 27 30140 3100
1550 100 3100 31000 0.4 10 1684 2236662 190 198631 47740
183 91 3100 3100 0.6 1 2 2442 5 5736 3100
517 100 3100 12400 0.6 4 254 271865 32 34393 16120
1034 100 3100 21700 0.6 7 876 1075108 27 30156 3100
1550 100 3100 31000 0.6 10 1812 2406852 172 180613 42160
183 91 3100 3100 0.8 1 2 2442 5 5736 3100
517 100 3100 12400 0.8 4 258 273505 30 31812 14260
1034 100 3100 21700 0.8 7 885 1081586 27 30141 3100
1550 100 3100 31000 0.8 10 1837 2421132 154 162227 36580
183 91 3100 3100 1.0 1 2 2442 5 5736 3100
517 100 3100 12400 1.0 4 


==> charts/vldbj_test_last.csv <==
(+)(+) Secondary memory, 20 results
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples InputBlocks TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.0 4  1 1357 4 3836 20
167 100 1000 4000 0.4 4  1 1442 8 8212 20
334 100 2000 8000 0.0 4  2 2697 8 7682 20
334 100 2000 8000 0.4 4  2 2689 17 16455 20
500 100 3000 12000 0.0 4  4 4027 12 11488 20
500 100 3000 12000 0.4 4  4 4147 26 24708 20
667 100 4000 16000 0.0 4  5 5367 16 15332 20
667 100 4000 16000 0.4 4  6 5523 35 32947 20
834 100 5000 20000 0.0 4  7 6707 20 19181 20
834 100 5000 20000 0.4 4  7 6942 43 41168 20
1000 100 6000 24000 0.0 4  8 8037 24 23008 20
1000 100 6000 24000 0.4 4  9 8322 53 49435 20
1167 100 7000 28000 0.0 4  10 9377 28 26843 20
1167 100 7000 28000 0.4 4  10 9712 62 57725 20
1334 100 8000 32000 0.0 4  11 10717 32 30683 20
1334 100 8000 32000 0.4 4  12 11168 71 65919 20
1500 100 9000 36000 0.0 4  13 12047 36 34511 20
1500 100 9000 36000 0.4 4  13 12767 80 74083 20
1667 100 10000 40000 0.0 4  14 13387 40 38374 20
1667 100 10000 40000 0.4 4  15 14372 102 82521 20


==> charts/vldbj_test_last2.csv <==
(+)(+) Main memory, all result
NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples CompSort TimeSort CompLoop TimeLoop CompTuple TimeTuple OutputSize
100 100 0.0 1  100.0 1 10000.0 66 597.0 19 100
100 200 0.0 2  100.0 14 10000.0 15 796.0 16 100
100 300 0.0 3  100.0 1 10000.0 14 995.0 14 100
100 400 0.0 4  100.0 6 10000.0 18 1194.0 10 100
100 500 0.0 5  100.0 6 10000.0 22 1393.0 6 100
100 600 0.0 6  100.0 4 10000.0 28 1592.0 9 100
100 700 0.0 7  100.0 4 10000.0 27 1791.0 10 100
100 800 0.0 8  100.0 4 10000.0 34 1990.0 13 100
100 900 0.0 9  100.0 6 10000.0 35 2189.0 13 100
100 1000 0.0 10  100.0 6 10000.0 39 2388.0 15 100
100 100 0.2 1  100.0 0 10000.0 8 597.0 1 100
100 200 0.2 2  4244.0 6 10000.0 13 1156.0 5 280
100 300 0.2 3  5596.0 10 10000.0 18 997.0 4 100
100 400 0.2 4  6140.0 23 10000.0 23 2274.0 10 640
100 500 0.2 5  6518.0 26 10000.0 30 2833.0 15 820
100 600 0.2 6  6538.0 25 10000.0 36 1956.0 6 280
100 700 0.2 7  6844.0 32 10000.0 33 1797.0 6 100
100 800 0.2 8  6844.0 33 10000.0 39 3074.0 14 640
100 900 0.2 9  6890.0 43 10000.0 42 2197.0 8 100
100 1000 0.2 10  7118.0 44 10000.0 117 5628.0 41 1720
100 100 0.4 1  100.0 1 10000.0 10 597.0 1 100
100 200 0.4 2  6860.0 13 10000.0 12 1116.0 3 260
100 300 0.4 3  8078.0 20 10000.0 17 997.0 4 100
100 400 0.4 4  8710.0 28 10000.0 24 2154.0 9 580
100 500 0.4 5  9112.0 29 10000.0 28 2673.0 12 740
100 600 0.4 6  9332.0 38 10000.0 36 1916.0 6 260
100 700 0.4 7  9450.0 106 10000.0 39 1797.0 6 100
100 800 0.4 8  9540.0 48 10000.0 45 4230.0 27 1220
100 900 0.4 9  9600.0 56 10000.0 48 2197.0 7 100
100 1000 0.4 10  9678.0 64 10000.0 59 5268.0 37 1540
100 100 0.6 1  100.0 0 10000.0 61 597.0 2 100
100 200 0.6 2  8662.0 13 10000.0 12 1076.0 3 240
100 300 0.6 3  9720.0 21 10000.0 19 1555.0 6 380
100 400 0.6 4  9922.0 34 10000.0 24 2034.0 6 520
100 500 0.6 5  9988.0 33 10000.0 31 2513.0 11 660
100 600 0.6 6  10000.0 45 10000.0 38 2992.0 14 800
100 700 0.6 7  10000.0 47 10000.0 42 1797.0 6 100
100 800 0.6 8  10000.0 52 10000.0 49 2834.0 13 520
100 900 0.6 9  10000.0 58 10000.0 55 2756.0 12 380
100 1000 0.6 10  10000.0 65 10000.0 61 4908.0 38 1360
100 100 0.8 1  100.0 1 10000.0 8 597.0 3 100
100 200 0.8 2  9670.0 17 10000.0 14 1036.0 4 220
100 300 0.8 3  10000.0 24 10000.0 20 997.0 2 100
100 400 0.8 4  10000.0 29 10000.0 26 1914.0 8 460
100 500 0.8 5  10000.0 35 10000.0 33 2353.0 10 580
100 600 0.8 6  10000.0 40 10000.0 40 1836.0 6 220
100 700 0.8 7  10000.0 55 10000.0 44 1797.0 5 100
100 800 0.8 8  10000.0 67 10000.0 53 3670.0 21 940
100 900 0.8 9  10000.0 62 10000.0 58 2197.0 8 100
100 1000 0.8 10  10000.0 66 10000.0 65 4548.0 32 1180
100 100 1.0 1  100.0 0 10000.0 9 597.0 1 100
100 200 1.0 2  9892.0 17 10000.0 14 996.0 2 200
100 300 1.0 3  10000.0 24 10000.0 19 997.0 3 100
100 400 1.0 4  10000.0 28 10000.0 25 1794.0 5 400
100 500 1.0 5  10000.0 36 10000.0 33 2193.0 10 500
100 600 1.0 6  10000.0 45 10000.0 40 1796.0 5 200
100 700 1.0 7  10000.0 52 10000.0 45 1797.0 7 100
100 800 1.0 8  10000.0 59 10000.0 52 2594.0 12 400
100 900 1.0 9  10000.0 65 10000.0 60 2197.0 10 100
100 1000 1.0 10  10000.0 72 10000.0 70 4188.0 29 1000
200 200 0.0 1  200.0 1 40000.0 31 1197.0 3 200
200 400 0.0 2  200.0 2 40000.0 50 1596.0 4 200
200 600 0.0 3  200.0 3 40000.0 126 1995.0 7 200
200 800 0.0 4  200.0 12 40000.0 63 2394.0 8 200
200 1000 0.0 5  200.0 12 40000.0 78 2793.0 12 200
200 1200 0.0 6  200.0 7 40000.0 91 3192.0 15 200
200 1400 0.0 7  200.0 7 40000.0 102 3591.0 19 200
200 1600 0.0 8  200.0 15 40000.0 116 3990.0 22 200
200 1800 0.0 9  200.0 16 40000.0 124 4389.0 28 200
200 2000 0.0 10  200.0 17 40000.0 141 4788.0 33 200
200 200 0.2 1  200.0 1 40000.0 83 1197.0 4 200
200 400 0.2 2  16480.0 28 40000.0 42 2316.0 9 560
200 600 0.2 3  20552.0 51 40000.0 61 1997.0 7 200
200 800 0.2 4  23160.0 61 40000.0 109 4554.0 23 1280
200 1000 0.2 5  24512.0 80 40000.0 98 5673.0 29 1640
200 1200 0.2 6  25134.0 99 40000.0 114 3916.0 16 560
200 1400 0.2 7  25684.0 122 40000.0 131 3597.0 12 200
200 1600 0.2 8  26160.0 201 40000.0 151 9030.0 66 2720
200 1800 0.2 9  26240.0 240 40000.0 169 4397.0 17 200
200 2000 0.2 10  26666.0 162 40000.0 197 11268.0 181 3440
200 200 0.4 1  200.0 1 40000.0 30 1197.0 3 200
200 400 0.4 2  26510.0 45 40000.0 50 2236.0 6 520
200 600 0.4 3  31104.0 74 40000.0 68 1997.0 8 200
200 800 0.4 4  33380.0 90 40000.0 88 4314.0 19 1160
200 1000 0.4 5  35104.0 109 40000.0 109 5353.0 27 1480
200 1200 0.4 6  36150.0 146 40000.0 129 3836.0 16 520
200 1400 0.4 7  36932.0 177 40000.0 158 3597.0 14 200
200 1600 0.4 8  37570.0 180 40000.0 179 8470.0 61 2440
200 1800 0.4 9  37908.0 238 40000.0 202 4397.0 18 200
200 2000 0.4 10  38184.0 312 40000.0 246 10548.0 89 3080
200 200 0.6 1  200.0 1 40000.0 30 1197.0 2 200
200 400 0.6 2  32990.0 53 40000.0 48 2156.0 9 480
200 600 0.6 3  38160.0 145 40000.0 72 3115.0 12 760
200 800 0.6 4  38490.0 110 40000.0 96 4074.0 22 1040
200 1000 0.6 5  39832.0 129 40000.0 116 5033.0 28 1320
200 1200 0.6 6  40000.0 156 40000.0 147 5993.0 107 1600
200 1400 0.6 7  40000.0 208 40000.0 183 3597.0 14 200
200 1600 0.6 8  40000.0 195 40000.0 194 7911.0 55 2160
200 1800 0.6 9  40000.0 240 40000.0 220 5516.0 26 760
200 2000 0.6 10  40000.0 252 40000.0 265 9829.0 83 2720
200 200 0.8 1  200.0 1 40000.0 27 1197.0 4 200
200 400 0.8 2  37584.0 56 40000.0 52 2076.0 7 440
200 600 0.8 3  40000.0 177 40000.0 74 1997.0 6 200
200 800 0.8 4  40000.0 113 40000.0 97 3835.0 18 920
200 1000 0.8 5  40000.0 136 40000.0 124 4714.0 24 1160
200 1200 0.8 6  40000.0 168 40000.0 143 3677.0 16 440
200 1400 0.8 7  40000.0 206 40000.0 178 3597.0 14 200
200 1600 0.8 8  40000.0 207 40000.0 200 7353.0 51 1880
200 1800 0.8 9  40000.0 273 40000.0 238 4397.0 17 200
200 2000 0.8 10  40000.0 264 40000.0 269 9111.0 161 2360
200 200 1.0 1  200.0 2 40000.0 27 1197.0 4 200
200 400 1.0 2  37072.0 65 40000.0 49 1997.0 8 400
200 600 1.0 3  40000.0 155 40000.0 76 1997.0 6 200
200 800 1.0 4  40000.0 114 40000.0 98 3596.0 14 800
200 1000 1.0 5  40000.0 135 40000.0 125 4395.0 21 1000
200 1200 1.0 6  40000.0 166 40000.0 155 3597.0 15 400
200 1400 1.0 7  40000.0 206 40000.0 187 3597.0 14 200
200 1600 1.0 8  40000.0 250 40000.0 211 6794.0 46 1600
200 1800 1.0 9  40000.0 278 40000.0 251 4397.0 16 200
200 2000 1.0 10  40000.0 267 40000.0 261 8393.0 150 2000
300 300 0.0 1  300.0 2 90000.0 59 1797.0 5 300
300 600 0.0 2  300.0 3 90000.0 93 2396.0 8 300
300 900 0.0 3  300.0 5 90000.0 126 2995.0 11 300
300 1200 0.0 4  300.0 6 90000.0 153 3594.0 13 300
300 1500 0.0 5  300.0 8 90000.0 184 4193.0 18 300
300 1800 0.0 6  300.0 9 90000.0 207 4792.0 22 300
300 2100 0.0 7  300.0 16 90000.0 257 5391.0 29 300
300 2400 0.0 8  300.0 17 90000.0 275 5990.0 37 300
300 2700 0.0 9  300.0 20 90000.0 345 6589.0 43 300
300 3000 0.0 10  300.0 23 90000.0 352 7188.0 53 300
300 300 0.2 1  300.0 8 90000.0 65 1797.0 4 300
300 600 0.2 2  38452.0 61 90000.0 98 3476.0 12 840
300 900 0.2 3  48280.0 114 90000.0 150 5155.0 28 1380
300 1200 0.2 4  53092.0 141 90000.0 183 6834.0 39 1920
300 1500 0.2 5  55908.0 181 90000.0 236 8513.0 54 2460
300 1800 0.2 6  57650.0 214 90000.0 283 10192.0 151 3000
300 2100 0.2 7  58532.0 286 90000.0 331 5397.0 21 300
300 2400 0.2 8  59272.0 295 90000.0 385 9234.0 53 1920
300 2700 0.2 9  60044.0 363 90000.0 454 8756.0 52 1380
300 3000 0.2 10  60790.0 379 90000.0 508 16908.0 250 5160
300 300 0.4 1  300.0 2 90000.0 60 1797.0 5 300
300 600 0.4 2  62110.0 99 90000.0 115 3356.0 13 780
300 900 0.4 3  73020.0 170 90000.0 163 4915.0 24 1260
300 1200 0.4 4  75670.0 205 90000.0 205 6474.0 35 1740
300 1500 0.4 5  79132.0 259 90000.0 267 8033.0 46 2220
300 1800 0.4 6  80100.0 308 90000.0 336 9593.0 62 2700
300 2100 0.4 7  80494.0 435 90000.0 401 5397.0 21 300
300 2400 0.4 8  81070.0 414 90000.0 462 12711.0 98 3660
300 2700 0.4 9  81258.0 497 90000.0 550 8516.0 45 1260
300 3000 0.4 10  81628.0 515 90000.0 599 15829.0 254 4620
300 300 0.6 1  300.0 3 90000.0 62 1797.0 6 300
300 600 0.6 2  69554.0 108 90000.0 113 3236.0 12 720
300 900 0.6 3  83680.0 189 90000.0 168 4676.0 24 1140
300 1200 0.6 4  85840.0 241 90000.0 223 6115.0 31 1560
300 1500 0.6 5  86920.0 296 90000.0 312 7555.0 44 1980
300 1800 0.6 6  87550.0 342 90000.0 331 8994.0 58 2400
300 2100 0.6 7  87930.0 474 90000.0 447 5397.0 20 300
300 2400 0.6 8  88194.0 483 90000.0 488 8516.0 52 1560
300 2700 0.6 9  88440.0 555 90000.0 557 13313.0 113 3660
300 3000 0.6 10  88594.0 588 90000.0 625 14752.0 135 4080
300 300 0.8 1  300.0 2 90000.0 74 1797.0 5 300
300 600 0.8 2  76878.0 128 90000.0 117 3117.0 12 660
300 900 0.8 3  87340.0 191 90000.0 168 4436.0 18 1020
300 1200 0.8 4  89620.0 261 90000.0 234 5756.0 29 1380
300 1500 0.8 5  89944.0 316 90000.0 301 7075.0 39 1740
300 1800 0.8 6  90000.0 365 90000.0 357 8395.0 52 2100
300 2100 0.8 7  90000.0 490 90000.0 465 5397.0 21 300
300 2400 0.8 8  90000.0 581 90000.0 536 11034.0 85 2820
300 2700 0.8 9  90000.0 602 90000.0 617 8037.0 43 1020
300 3000 0.8 10  90000.0 627 90000.0 700 13673.0 230 3540
300 300 1.0 1  300.0 2 90000.0 63 1797.0 6 300
300 600 1.0 2  80682.0 127 90000.0 121 2997.0 13 600
300 900 1.0 3  86694.0 188 90000.0 170 4197.0 87 900
300 1200 1.0 4  89702.0 264 90000.0 252 5396.0 24 1200
300 1500 1.0 5  90000.0 331 90000.0 301 6596.0 35 1500
300 1800 1.0 6  90000.0 388 90000.0 390 7796.0 49 1800
300 2100 1.0 7  90000.0 509 90000.0 463 5397.0 21 300
300 2400 1.0 8  90000.0 521 90000.0 532 7797.0 44 1200
300 2700 1.0 9  90000.0 619 90000.0 632 7797.0 37 900
300 3000 1.0 10  90000.0 635 90000.0 670 12594.0 106 3000
400 400 0.0 1  400.0 3 160000.0 111 2397.0 7 400
400 800 0.0 2  400.0 4 160000.0 175 3196.0 12 400
400 1200 0.0 3  400.0 6 160000.0 222 3995.0 14 400
400 1600 0.0 4  400.0 8 160000.0 362 4794.0 19 400
400 2000 0.0 5  400.0 10 160000.0 367 5593.0 23 400
400 2400 0.0 6  400.0 20 160000.0 427 6392.0 33 400
400 2800 0.0 7  400.0 21 160000.0 501 7191.0 41 400
400 3200 0.0 8  400.0 29 160000.0 572 7990.0 51 400
400 3600 0.0 9  400.0 30 160000.0 636 8789.0 61 400
400 4000 0.0 10  400.0 31 160000.0 708 9588.0 73 400
400 400 0.2 1  400.0 3 160000.0 167 2397.0 8 400
400 800 0.2 2  70070.0 128 160000.0 207 4636.0 18 1120
400 1200 0.2 3  87086.0 219 160000.0 279 3997.0 16 400
400 1600 0.2 4  95640.0 271 160000.0 406 9114.0 54 2560
400 2000 0.2 5  100076.0 331 160000.0 488 11353.0 71 3280
400 2400 0.2 6  102274.0 514 160000.0 585 7836.0 37 1120
400 2800 0.2 7  104112.0 505 160000.0 707 7197.0 29 400
400 3200 0.2 8  105710.0 559 160000.0 795 18070.0 244 5440
400 3600 0.2 9  106490.0 654 160000.0 905 8797.0 36 400
400 4000 0.2 10  107184.0 697 160000.0 984 22548.0 210 6880
400 400 0.4 1  400.0 3 160000.0 109 2397.0 7 400
400 800 0.4 2  103304.0 245 160000.0 229 4476.0 20 1040
400 1200 0.4 3  122558.0 297 160000.0 341 3997.0 14 400
400 1600 0.4 4  127780.0 355 160000.0 430 8635.0 46 2320
400 2000 0.4 5  130588.0 448 160000.0 526 10714.0 71 2960
400 2400 0.4 6  132278.0 587 160000.0 628 7677.0 37 1040
400 2800 0.4 7  133594.0 681 160000.0 819 7197.0 29 400
400 3200 0.4 8  134560.0 731 160000.0 906 16953.0 142 4880
400 3600 0.4 9  135194.0 869 160000.0 1051 8797.0 40 400
400 4000 0.4 10  135820.0 930 160000.0 1108 21111.0 201 6160
400 400 0.6 1  400.0 3 160000.0 118 2397.0 6 400
400 800 0.6 2  115078.0 252 160000.0 219 4317.0 18 960
400 1200 0.6 3  136340.0 328 160000.0 312 6236.0 29 1520
400 1600 0.6 4  145720.0 439 160000.0 449 8156.0 49 2080
400 2000 0.6 5  148444.0 524 160000.0 568 10075.0 164 2640
400 2400 0.6 6  150100.0 799 160000.0 1070 11995.0 124 3200
400 2800 0.6 7  151070.0 921 160000.0 908 7197.0 110 400
400 3200 0.6 8  151990.0 860 160000.0 952 15834.0 252 4320
400 3600 0.6 9  152518.0 1174 160000.0 1106 11037.0 63 1520
400 4000 0.6 10  153028.0 1091 160000.0 1200 19673.0 188 5440
400 400 0.8 1  400.0 3 160000.0 111 2397.0 9 400
400 800 0.8 2  127802.0 259 160000.0 213 4157.0 18 880
400 1200 0.8 3  143742.0 342 160000.0 349 3997.0 15 400
400 1600 0.8 4  152736.0 452 160000.0 445 7676.0 42 1840
400 2000 0.8 5  157908.0 721 160000.0 786 9436.0 57 2320
400 2400 0.8 6  158878.0 812 160000.0 874 7357.0 34 880
400 2800 0.8 7  159350.0 959 160000.0 930 7197.0 39 400
400 3200 0.8 8  159620.0 1204 160000.0 1020 14715.0 128 3760
400 3600 0.8 9  159760.0 1134 160000.0 1185 8797.0 38 400
400 4000 0.8 10  159868.0 1196 160000.0 1303 18234.0 178 4720
400 400 1.0 1  400.0 2 160000.0 123 2397.0 7 400
400 800 1.0 2  137796.0 425 160000.0 222 3997.0 15 800
400 1200 1.0 3  152246.0 380 160000.0 367 3997.0 16 400
400 1600 1.0 4  155080.0 467 160000.0 492 7197.0 37 1600
400 2000 1.0 5  158152.0 731 160000.0 670 8796.0 56 2000
400 2400 1.0 6  159696.0 878 160000.0 1094 7197.0 32 800
400 2800 1.0 7  160000.0 944 160000.0 926 7197.0 30 400
400 3200 1.0 8  160000.0 1093 160000.0 1039 13596.0 112 3200
400 3600 1.0 9  160000.0 1269 160000.0 1407 8797.0 62 400
400 4000 1.0 10  160000.0 1202 160000.0 1278 16795.0 153 4000
500 500 0.0 1  500.0 4 250000.0 200 2997.0 9 500
500 1000 0.0 2  500.0 6 250000.0 326 3996.0 13 500
500 1500 0.0 3  500.0 8 250000.0 431 4995.0 20 500
500 2000 0.0 4  500.0 10 250000.0 553 5994.0 26 500
500 2500 0.0 5  500.0 12 250000.0 595 6993.0 32 500
500 3000 0.0 6  500.0 20 250000.0 769 7992.0 43 500
500 3500 0.0 7  500.0 22 250000.0 803 8991.0 53 500
500 4000 0.0 8  500.0 32 250000.0 978 9990.0 66 500
500 4500 0.0 9  500.0 35 250000.0 1062 10989.0 77 500
500 5000 0.0 10  500.0 43 250000.0 1179 11988.0 95 500
500 500 0.2 1  500.0 3 250000.0 194 2997.0 9 500
500 1000 0.2 2  111042.0 208 250000.0 375 5796.0 26 1400
500 1500 0.2 3  132838.0 343 250000.0 546 4997.0 19 500
500 2000 0.2 4  142270.0 410 250000.0 703 11394.0 67 3200
500 2500 0.2 5  146740.0 513 250000.0 831 14193.0 94 4100
500 3000 0.2 6  149310.0 638 250000.0 1003 9796.0 47 1400
500 3500 0.2 7  150840.0 744 250000.0 1181 8997.0 44 500
500 4000 0.2 8  152266.0 828 250000.0 1315 15394.0 107 3200
500 4500 0.2 9  152940.0 941 250000.0 1482 10997.0 51 500
500 5000 0.2 10  154210.0 1059 250000.0 1612 28188.0 371 8600
500 500 0.4 1  500.0 16 250000.0 182 2997.0 9 500
500 1000 0.4 2  139672.0 234 250000.0 350 5597.0 23 1300
500 1500 0.4 3  176258.0 436 250000.0 597 4997.0 19 500
500 2000 0.4 4  187750.0 568 250000.0 768 10796.0 62 2900
500 2500 0.4 5  192640.0 689 250000.0 910 13395.0 93 3700
500 3000 0.4 6  195478.0 856 250000.0 1169 9597.0 48 1300
500 3500 0.4 7  197788.0 1040 250000.0 1311 8997.0 39 500
500 4000 0.4 8  199600.0 1124 250000.0 1471 21194.0 186 6100
500 4500 0.4 9  200494.0 1314 250000.0 1669 10997.0 50 500
500 5000 0.4 10  201820.0 1583 250000.0 1821 26393.0 257 7700
500 500 0.6 1  500.0 3 250000.0 193 2997.0 9 500
500 1000 0.6 2  166882.0 264 250000.0 351 5397.0 23 1200
500 1500 0.6 3  192894.0 433 250000.0 508 7797.0 41 1900
500 2000 0.6 4  213052.0 648 250000.0 770 10196.0 65 2600
500 2500 0.6 5  223460.0 839 250000.0 979 12596.0 85 3300
500 3000 0.6 6  227650.0 1015 250000.0 1145 14996.0 111 4000
500 3500 0.6 7  229694.0 1274 250000.0 1395 8997.0 39 500
500 4000 0.6 8  231094.0 1365 250000.0 1540 14197.0 94 2600
500 4500 0.6 9  232178.0 1693 250000.0 1777 13797.0 87 1900
500 5000 0.6 10  233230.0 1715 250000.0 1895 24594.0 242 6800
500 500 0.8 1  500.0 3 250000.0 169 2997.0 8 500
500 1000 0.8 2  189796.0 331 250000.0 448 5197.0 21 1100
500 1500 0.8 3  217446.0 558 250000.0 567 4997.0 19 500
500 2000 0.8 4  227080.0 693 250000.0 753 9597.0 54 2300
500 2500 0.8 5  236732.0 884 250000.0 952 11796.0 76 2900
500 3000 0.8 6  242974.0 1154 250000.0 1208 9197.0 44 1100
500 3500 0.8 7  246134.0 1372 250000.0 1453 8997.0 45 500
500 4000 0.8 8  247550.0 1488 250000.0 1587 18396.0 159 4700
500 4500 0.8 9  248020.0 1770 250000.0 1818 10997.0 52 500
500 5000 0.8 10  248440.0 1859 250000.0 1969 22795.0 222 5900
500 500 1.0 1  500.0 4 250000.0 181 2997.0 9 500
500 1000 1.0 2  208446.0 357 250000.0 385 4997.0 20 1000
500 1500 1.0 3  234522.0 614 250000.0 599 4997.0 19 500
500 2000 1.0 4  241196.0 767 250000.0 774 8997.0 53 2000
500 2500 1.0 5  243690.0 914 250000.0 959 10997.0 70 2500
500 3000 1.0 6  246790.0 1172 250000.0 1206 8997.0 44 1000
500 3500 1.0 7  248686.0 1413 250000.0 1443 8997.0 42 500
500 4000 1.0 8  249562.0 1577 250000.0 1614 12997.0 85 2000
500 4500 1.0 9  249920.0 1921 250000.0 1860 10997.0 58 500
500 5000 1.0 10  250000.0 1873 250000.0 2015 20996.0 195 5000
600 600 0.0 1  600.0 4 360000.0 255 3597.0 11 600
600 1200 0.0 2  600.0 18 360000.0 488 4796.0 15 600
600 1800 0.0 3  600.0 9 360000.0 776 5995.0 23 600
600 2400 0.0 4  600.0 12 360000.0 885 7194.0 30 600
600 3000 0.0 5  600.0 15 360000.0 976 8393.0 42 600
600 3600 0.0 6  600.0 28 360000.0 1130 9592.0 52 600
600 4200 0.0 7  600.0 32 360000.0 1237 10791.0 66 600
600 4800 0.0 8  600.0 36 360000.0 1504 11990.0 102 600
600 5400 0.0 9  600.0 45 360000.0 1613 13189.0 96 600
600 6000 0.0 10  600.0 45 360000.0 1758 14388.0 112 600
600 600 0.2 1  600.0 5 360000.0 328 3597.0 11 600
600 1200 0.2 2  151450.0 277 360000.0 570 6956.0 31 1680
600 1800 0.2 3  180380.0 448 360000.0 924 10315.0 62 2760
600 2400 0.2 4  189970.0 569 360000.0 1082 13674.0 185 3840
600 3000 0.2 5  197032.0 700 360000.0 1292 17033.0 230 4920
600 3600 0.2 6  200400.0 830 360000.0 1399 20393.0 276 6000
600 4200 0.2 7  201994.0 989 360000.0 1753 10797.0 48 600
600 4800 0.2 8  204370.0 1114 360000.0 1926 27111.0 275 8160
600 5400 0.2 9  205158.0 1266 360000.0 2186 17516.0 116 2760
600 6000 0.2 10  206728.0 1400 360000.0 2340 33829.0 455 10320
600 600 0.4 1  600.0 5 360000.0 272 3597.0 11 600
600 1200 0.4 2  184878.0 295 360000.0 604 6717.0 32 1560
600 1800 0.4 3  228340.0 570 360000.0 850 9836.0 57 2520
600 2400 0.4 4  253720.0 772 360000.0 1162 12956.0 86 3480
600 3000 0.4 5  264364.0 967 360000.0 1312 16075.0 113 4440
600 3600 0.4 6  270300.0 1161 360000.0 1597 19195.0 151 5400
600 4200 0.4 7  273270.0 1473 360000.0 1919 10797.0 48 600
600 4800 0.4 8  276190.0 1593 360000.0 2120 25434.0 230 7320
600 5400 0.4 9  277918.0 1832 360000.0 2397 17037.0 115 2520
600 6000 0.4 10  279628.0 2005 360000.0 2572 31673.0 327 9240
600 600 0.6 1  600.0 16 360000.0 288 3597.0 12 600
600 1200 0.6 2  226924.0 455 360000.0 663 6477.0 32 1440
600 1800 0.6 3  266498.0 640 360000.0 945 9357.0 52 2280
600 2400 0.6 4  285652.0 930 360000.0 1143 12236.0 82 3120
600 3000 0.6 5  304898.0 1160 360000.0 1382 15116.0 229 3960
600 3600 0.6 6  316000.0 1416 360000.0 1640 17996.0 145 4800
600 4200 0.6 7  321228.0 1794 360000.0 1990 10797.0 50 600
600 4800 0.6 8  325360.0 1935 360000.0 2202 23755.0 368 6480
600 5400 0.6 9  327780.0 2326 360000.0 2489 26635.0 259 7320
600 6000 0.6 10  329200.0 2418 360000.0 2658 29515.0 300 8160
600 600 0.8 1  600.0 5 360000.0 295 3597.0 11 600
600 1200 0.8 2  262864.0 430 360000.0 540 6237.0 109 1320
600 1800 0.8 3  305622.0 803 360000.0 913 8877.0 47 2040
600 2400 0.8 4  320972.0 1031 360000.0 1186 11517.0 74 2760
600 3000 0.8 5  330526.0 1265 360000.0 1397 14156.0 100 3480
600 3600 0.8 6  339350.0 1522 360000.0 1702 16797.0 132 4200
600 4200 0.8 7  348322.0 1952 360000.0 2052 10797.0 55 600
600 4800 0.8 8  353516.0 2132 360000.0 2273 22077.0 197 5640
600 5400 0.8 9  356324.0 2479 360000.0 2575 16077.0 215 2040
600 6000 0.8 10  358288.0 2666 360000.0 2801 27357.0 276 7080
600 600 1.0 1  600.0 4 360000.0 268 3597.0 11 600
600 1200 1.0 2  292632.0 508 360000.0 550 5997.0 26 1200
600 1800 1.0 3  333490.0 871 360000.0 929 8397.0 48 1800
600 2400 1.0 4  353072.0 1170 360000.0 1203 10797.0 63 2400
600 3000 1.0 5  358720.0 1412 360000.0 1502 13197.0 199 3000
600 3600 1.0 6  360000.0 1676 360000.0 1726 15596.0 115 3600
600 4200 1.0 7  360000.0 2085 360000.0 2145 10797.0 55 600
600 4800 1.0 8  360000.0 2292 360000.0 2379 20396.0 328 4800
600 5400 1.0 9  360000.0 2627 360000.0 2710 15597.0 98 1800
600 6000 1.0 10  360000.0 2842 360000.0 2906 25195.0 246 6000
700 700 0.0 1  700.0 6 490000.0 411 4197.0 14 700
700 1400 0.0 2  700.0 8 490000.0 787 5596.0 21 700
700 2100 0.0 3  700.0 22 490000.0 992 6995.0 26 700
700 2800 0.0 4  700.0 23 490000.0 1317 8394.0 39 700
700 3500 0.0 5  700.0 22 490000.0 1469 9793.0 170 700
700 4200 0.0 6  700.0 33 490000.0 1593 11192.0 63 700
700 4900 0.0 7  700.0 35 490000.0 1839 12591.0 79 700
700 5600 0.0 8  700.0 38 490000.0 2043 13990.0 98 700
700 6300 0.0 9  700.0 46 490000.0 2223 15389.0 113 700
700 7000 0.0 10  700.0 58 490000.0 2423 16788.0 136 700
700 700 0.2 1  700.0 19 490000.0 381 4197.0 15 700
700 1400 0.2 2  185484.0 336 490000.0 828 8116.0 39 1960
700 2100 0.2 3  226728.0 557 490000.0 1178 6997.0 30 700
700 2800 0.2 4  244870.0 729 490000.0 1432 15955.0 108 4480
700 3500 0.2 5  252344.0 920 490000.0 1838 19874.0 147 5740
700 4200 0.2 6  256228.0 1097 490000.0 2073 13717.0 73 1960
700 4900 0.2 7  260080.0 1250 490000.0 2308 27713.0 244 8260
700 5600 0.2 8  261994.0 1449 490000.0 2603 21555.0 159 4480
700 6300 0.2 9  263900.0 1637 490000.0 2947 15397.0 72 700
700 7000 0.2 10  265798.0 1948 490000.0 3166 39470.0 405 12040
700 700 0.4 1  700.0 6 490000.0 434 4197.0 14 700
700 1400 0.4 2  235188.0 373 490000.0 739 7837.0 40 1820
700 2100 0.4 3  283562.0 660 490000.0 1262 6997.0 28 700
700 2800 0.4 4  321890.0 982 490000.0 1656 15116.0 107 4060
700 3500 0.4 5  340240.0 1270 490000.0 1893 18756.0 268 5180
700 4200 0.4 6  350858.0 1573 490000.0 2226 13437.0 73 1820
700 4900 0.4 7  358560.0 1852 490000.0 2448 26035.0 233 7420
700 5600 0.4 8  363730.0 2090 490000.0 2793 29675.0 285 8540
700 6300 0.4 9  366408.0 2462 490000.0 3240 15397.0 77 700
700 7000 0.4 10  369244.0 2652 490000.0 3450 36954.0 395 10780
700 700 0.6 1  700.0 6 490000.0 536 4197.0 15 700
700 1400 0.6 2  295274.0 481 490000.0 859 7557.0 41 1680
700 2100 0.6 3  351058.0 875 490000.0 1318 10917.0 67 2660
700 2800 0.6 4  384412.0 1238 490000.0 1685 14277.0 100 3640
700 3500 0.6 5  416670.0 1626 490000.0 1914 17637.0 253 4620
700 4200 0.6 6  438410.0 1982 490000.0 2270 20997.0 174 5600
700 4900 0.6 7  451582.0 2410 490000.0 2630 24356.0 219 6580
700 5600 0.6 8  458960.0 2866 490000.0 2963 19877.0 149 3640
700 6300 0.6 9  465074.0 3173 490000.0 3392 19317.0 133 2660
700 7000 0.6 10  468968.0 3825 490000.0 4662 34436.0 363 9520
700 700 0.8 1  700.0 16 490000.0 533 4197.0 15 700
700 1400 0.8 2  346978.0 602 490000.0 895 7277.0 32 1540
700 2100 0.8 3  444610.0 1261 490000.0 1394 6997.0 31 700
700 2800 0.8 4  473716.0 1567 490000.0 1706 13437.0 89 3220
700 3500 0.8 5  482670.0 2038 490000.0 2052 16516.0 124 4060
700 4200 0.8 6  486898.0 2407 490000.0 2497 12877.0 71 1540
700 4900 0.8 7  489620.0 2679 490000.0 2806 22675.0 198 5740
700 5600 0.8 8  490000.0 3096 490000.0 3210 25755.0 241 6580
700 6300 0.8 9  490000.0 3582 490000.0 3648 15397.0 89 700
700 7000 0.8 10  490000.0 3843 490000.0 4006 31914.0 469 8260
700 700 1.0 1  700.0 17 490000.0 487 4197.0 15 700
700 1400 1.0 2  419272.0 834 490000.0 866 6997.0 36 1400
700 2100 1.0 3  486180.0 1404 490000.0 1479 6997.0 31 700
700 2800 1.0 4  490000.0 1718 490000.0 1812 12596.0 82 2800
700 3500 1.0 5  490000.0 2023 490000.0 2134 15396.0 109 3500
700 4200 1.0 6  490000.0 2560 490000.0 2660 12597.0 74 1400
700 4900 1.0 7  490000.0 2807 490000.0 2967 20994.0 178 4900
700 5600 1.0 8  490000.0 3296 490000.0 3390 18196.0 132 2800
700 6300 1.0 9  490000.0 3804 490000.0 3901 15397.0 88 700
700 7000 1.0 10  490000.0 4039 490000.0 4220 29393.0 300 7000
800 800 0.0 1  800.0 7 640000.0 721 4797.0 17 800
800 1600 0.0 2  800.0 21 640000.0 1069 6396.0 22 800
800 2400 0.0 3  800.0 14 640000.0 1519 7995.0 34 800
800 3200 0.0 4  800.0 24 640000.0 1754 9594.0 47 800
800 4000 0.0 5  800.0 26 640000.0 1911 11193.0 61 800
800 4800 0.0 6  800.0 35 640000.0 2198 12792.0 76 800
800 5600 0.0 7  800.0 43 640000.0 2381 14391.0 92 800
800 6400 0.0 8  800.0 51 640000.0 2730 15990.0 113 800
800 7200 0.0 9  800.0 53 640000.0 2982 17589.0 130 800
800 8000 0.0 10  800.0 62 640000.0 3227 19188.0 157 800
800 800 0.2 1  800.0 6 640000.0 549 4797.0 14 800
800 1600 0.2 2  213144.0 381 640000.0 1210 9276.0 48 2240
800 2400 0.2 3  269938.0 664 640000.0 1678 7997.0 32 800
800 3200 0.2 4  295780.0 908 640000.0 2013 18235.0 126 5120
800 4000 0.2 5  309008.0 1110 640000.0 2356 22714.0 169 6560
800 4800 0.2 6  317538.0 1359 640000.0 2767 15677.0 93 2240
800 5600 0.2 7  323234.0 1593 640000.0 3102 14397.0 69 800
800 6400 0.2 8  326960.0 1802 640000.0 3433 36153.0 484 10880
800 7200 0.2 9  329194.0 2030 640000.0 3798 17597.0 93 800
800 8000 0.2 10  331420.0 2246 640000.0 4049 45111.0 469 13760
800 800 0.4 1  800.0 6 640000.0 538 4797.0 16 800
800 1600 0.4 2  290602.0 450 640000.0 1191 8957.0 46 2080
800 2400 0.4 3  363444.0 876 640000.0 1804 7997.0 34 800
800 3200 0.4 4  432576.0 1363 640000.0 2155 17277.0 123 4640
800 4000 0.4 5  473600.0 1764 640000.0 2436 21437.0 303 5920
800 4800 0.4 6  494036.0 2254 640000.0 2910 15357.0 87 2080
800 5600 0.4 7  509896.0 2683 640000.0 3337 14397.0 70 800
800 6400 0.4 8  521620.0 3020 640000.0 3651 33915.0 513 9760
800 7200 0.4 9  528936.0 3516 640000.0 4165 17597.0 100 800
800 8000 0.4 10  534940.0 3788 640000.0 4436 42235.0 456 12320
800 800 0.6 1  800.0 7 640000.0 619 4797.0 15 800
800 1600 0.6 2  413144.0 718 640000.0 1261 8637.0 42 1920
800 2400 0.6 3  540662.0 1406 640000.0 1769 12477.0 76 3040
800 3200 0.6 4  583452.0 1910 640000.0 2242 16316.0 115 4160
800 4000 0.6 5  604834.0 2352 640000.0 2651 20156.0 291 5280
800 4800 0.6 6  619350.0 2824 640000.0 3062 23995.0 205 6400
800 5600 0.6 7  628322.0 3539 640000.0 3657 14397.0 78 800
800 6400 0.6 8  633516.0 3853 640000.0 4076 31674.0 489 8640
800 7200 0.6 9  636324.0 4412 640000.0 4589 22076.0 153 3040
800 8000 0.6 10  638288.0 4791 640000.0 4960 39353.0 427 10880
800 800 0.8 1  800.0 6 640000.0 514 4797.0 15 800
800 1600 0.8 2  536230.0 1138 640000.0 1301 8317.0 42 1760
800 2400 0.8 3  626160.0 1808 640000.0 1956 7997.0 36 800
800 3200 0.8 4  638720.0 2213 640000.0 2414 15356.0 107 3680
800 4000 0.8 5  640000.0 2638 640000.0 2901 18875.0 143 4640
800 4800 0.8 6  640000.0 3270 640000.0 3427 14717.0 86 1760
800 5600 0.8 7  640000.0 3900 640000.0 3982 14397.0 75 800
800 6400 0.8 8  640000.0 4235 640000.0 4396 29433.0 289 7520
800 7200 0.8 9  640000.0 4953 640000.0 5048 17597.0 103 800
800 8000 0.8 10  640000.0 5277 640000.0 5408 36472.0 392 9440
800 800 1.0 1  800.0 99 640000.0 553 4797.0 16 800
800 1600 1.0 2  608580.0 1260 640000.0 1355 7997.0 39 1600
800 2400 1.0 3  640000.0 1919 640000.0 2000 7997.0 37 800
800 3200 1.0 4  640000.0 2322 640000.0 2487 14395.0 102 3200
800 4000 1.0 5  640000.0 2786 640000.0 2998 17595.0 136 4000
800 4800 1.0 6  640000.0 3562 640000.0 3617 14397.0 87 1600
800 5600 1.0 7  640000.0 4136 640000.0 4255 14397.0 86 800
800 6400 1.0 8  640000.0 4407 640000.0 4647 27192.0 252 6400
800 7200 1.0 9  640000.0 5165 640000.0 5282 17597.0 104 800
800 8000 1.0 10  640000.0 5493 640000.0 5700 33591.0 547 8000
900 900 0.0 1  900.0 21 810000.0 760 5397.0 19 900
900 1800 0.0 2  900.0 12 810000.0 1683 7196.0 28 900
900 2700 0.0 3  900.0 26 810000.0 1898 8995.0 36 900
900 3600 0.0 4  900.0 20 810000.0 2248 10794.0 49 900
900 4500 0.0 5  900.0 35 810000.0 2481 12593.0 61 900
900 5400 0.0 6  900.0 38 810000.0 2797 14392.0 85 900
900 6300 0.0 7  900.0 51 810000.0 3038 16191.0 102 900
900 7200 0.0 8  900.0 52 810000.0 3418 17990.0 129 900
900 8100 0.0 9  900.0 58 810000.0 3732 19789.0 147 900
900 9000 0.0 10  900.0 68 810000.0 3989 21588.0 172 900
900 900 0.2 1  900.0 7 810000.0 804 5397.0 19 900
900 1800 0.2 2  234434.0 404 810000.0 1640 10436.0 54 2520
900 2700 0.2 3  344100.0 809 810000.0 2072 15477.0 99 4140
900 3600 0.2 4  393250.0 1158 810000.0 2538 20517.0 143 5760
900 4500 0.2 5  424404.0 1536 810000.0 2952 25556.0 333 7380
900 5400 0.2 6  443400.0 1848 810000.0 3265 30596.0 259 9000
900 6300 0.2 7  455988.0 2244 810000.0 3958 16197.0 86 900
900 7200 0.2 8  465050.0 2508 810000.0 4261 27716.0 403 5760
900 8100 0.2 9  473180.0 2902 810000.0 4719 45714.0 456 13860
900 9000 0.2 10  478540.0 3239 810000.0 5166 50754.0 538 15480
900 900 0.4 1  900.0 8 810000.0 751 5397.0 20 900
900 1800 0.4 2  457524.0 800 810000.0 1513 10077.0 80 2340
900 2700 0.4 3  586778.0 1496 810000.0 2260 14756.0 93 3780
900 3600 0.4 4  644262.0 2045 810000.0 2721 19436.0 143 5220
900 4500 0.4 5  686442.0 2701 810000.0 3280 24115.0 197 6660
900 5400 0.4 6  710020.0 3252 810000.0 3806 28794.0 258 8100
900 6300 0.4 7  722520.0 3971 810000.0 4782 16197.0 88 900
900 7200 0.4 8  733450.0 5848 810000.0 5307 38153.0 568 10980
900 8100 0.4 9  741220.0 4557 810000.0 5092 42832.0 465 12420
900 9000 0.4 10  746412.0 5514 810000.0 5985 47511.0 533 13860
900 900 0.6 1  900.0 20 810000.0 1025 5397.0 21 900
900 1800 0.6 2  635222.0 1222 810000.0 1765 9717.0 50 2160
900 2700 0.6 3  753452.0 2085 810000.0 2350 14036.0 88 3420
900 3600 0.6 4  786342.0 2685 810000.0 2932 18355.0 132 4680
900 4500 0.6 5  798318.0 3351 810000.0 3452 22674.0 183 5940
900 5400 0.6 6  804142.0 3903 810000.0 4126 26994.0 236 7200
900 6300 0.6 7  807744.0 4757 810000.0 4876 16197.0 95 900
900 7200 0.6 8  809500.0 5264 810000.0 5390 25555.0 363 4680
900 8100 0.6 9  810000.0 5871 810000.0 6077 39951.0 421 10980
900 9000 0.6 10  810000.0 6492 810000.0 6673 44270.0 669 12240
900 900 0.8 1  900.0 26 810000.0 1030 5397.0 19 900
900 1800 0.8 2  748702.0 1543 810000.0 1752 9357.0 48 1980
900 2700 0.8 3  808720.0 2217 810000.0 2273 13316.0 84 3060
900 3600 0.8 4  810000.0 2922 810000.0 3226 17275.0 119 4140
900 4500 0.8 5  810000.0 3494 810000.0 3722 21234.0 168 5220
900 5400 0.8 6  810000.0 4307 810000.0 4502 25193.0 213 6300
900 6300 0.8 7  810000.0 5174 810000.0 5242 16197.0 89 900
900 7200 0.8 8  810000.0 5683 810000.0 5821 33112.0 358 8460
900 8100 0.8 9  810000.0 6105 810000.0 6268 37071.0 401 9540
900 9000 0.8 10  810000.0 7004 810000.0 7130 41030.0 466 10620
900 900 1.0 1  900.0 9 810000.0 1089 5397.0 21 900
900 1800 1.0 2  797964.0 1687 810000.0 1618 8997.0 45 1800
900 2700 1.0 3  810000.0 2402 810000.0 2666 12596.0 75 2700
900 3600 1.0 4  810000.0 3090 810000.0 3312 16195.0 116 3600
900 4500 1.0 5  810000.0 3606 810000.0 3856 19794.0 156 4500
900 5400 1.0 6  810000.0 4471 810000.0 4661 23393.0 197 5400
900 6300 1.0 7  810000.0 5348 810000.0 5411 16197.0 95 900
900 7200 1.0 8  810000.0 5721 810000.0 5908 23394.0 178 3600
900 8100 1.0 9  810000.0 6357 810000.0 6526 34190.0 347 8100
900 9000 1.0 10  810000.0 7025 810000.0 7213 37790.0 396 9000
1000 1000 0.0 1  1000.0 25 1000000.0 962 5997.0 24 1000
1000 2000 0.0 2  1000.0 14 1000000.0 1953 7996.0 28 1000
1000 3000 0.0 3  1000.0 18 1000000.0 2416 9995.0 39 1000
1000 4000 0.0 4  1000.0 29 1000000.0 2857 11994.0 59 1000
1000 5000 0.0 5  1000.0 33 1000000.0 3096 13993.0 72 1000
1000 6000 0.0 6  1000.0 42 1000000.0 3435 15992.0 93 1000
1000 7000 0.0 7  1000.0 46 1000000.0 3762 17991.0 113 1000
1000 8000 0.0 8  1000.0 56 1000000.0 4255 19990.0 137 1000
1000 9000 0.0 9  1000.0 63 1000000.0 4647 21989.0 163 1000
1000 10000 0.0 10  1000.0 73 1000000.0 5001 23988.0 221 1000
1000 1000 0.2 1  1000.0 9 1000000.0 1271 5997.0 21 1000
1000 2000 0.2 2  435292.0 830 1000000.0 1941 11596.0 58 2800
1000 3000 0.2 3  566236.0 1464 1000000.0 2753 9997.0 44 1000
1000 4000 0.2 4  616700.0 1951 1000000.0 3180 22794.0 163 6400
1000 5000 0.2 5  651980.0 2455 1000000.0 3861 28393.0 222 8200
1000 6000 0.2 6  669316.0 3046 1000000.0 4500 19596.0 116 2800
1000 7000 0.2 7  685062.0 3654 1000000.0 5139 17997.0 92 1000
1000 8000 0.2 8  695490.0 4065 1000000.0 5608 45190.0 633 13600
1000 9000 0.2 9  701510.0 4406 1000000.0 6034 21997.0 118 1000
1000 10000 0.2 10  708640.0 5124 1000000.0 6921 56388.0 621 17200
1000 1000 0.4 1  1000.0 9 1000000.0 1218 5997.0 20 1000
1000 2000 0.4 2  692596.0 1335 1000000.0 2047 11196.0 63 2600
1000 3000 0.4 3  822636.0 2236 1000000.0 2885 9997.0 44 1000
1000 4000 0.4 4  874480.0 2990 1000000.0 3615 21594.0 156 5800
1000 5000 0.4 5  911492.0 3662 1000000.0 4130 26793.0 213 7400
1000 6000 0.4 6  934558.0 4798 1000000.0 5212 19197.0 122 2600
1000 7000 0.4 7  947320.0 5388 1000000.0 5756 17997.0 99 1000
1000 8000 0.4 8  955900.0 5913 1000000.0 6318 42390.0 421 12200
1000 9000 0.4 9  962470.0 6825 1000000.0 7234 21997.0 123 1000
1000 10000 0.4 10  967380.0 7297 1000000.0 7692 52788.0 786 15400
1000 1000 0.6 1  1000.0 9 1000000.0 1353 5997.0 19 1000
1000 2000 0.6 2  870232.0 1891 1000000.0 2258 10796.0 59 2400
1000 3000 0.6 3  973490.0 2756 1000000.0 2869 15595.0 101 3800
1000 4000 0.6 4  993072.0 3493 1000000.0 3859 20394.0 151 5200
1000 5000 0.6 5  998720.0 4132 1000000.0 4467 25193.0 198 6600
1000 6000 0.6 6  1000000.0 5259 1000000.0 5513 29992.0 262 8000
1000 7000 0.6 7  1000000.0 5854 1000000.0 6126 17997.0 103 1000
1000 8000 0.6 8  1000000.0 6446 1000000.0 6712 39590.0 388 10800
1000 9000 0.6 9  1000000.0 7354 1000000.0 7880 27596.0 204 3800
1000 10000 0.6 10  1000000.0 8342 1000000.0 8450 49188.0 551 13600
1000 1000 0.8 1  1000.0 9 1000000.0 1334 5997.0 20 1000
1000 2000 0.8 2  968580.0 2206 1000000.0 2316 10396.0 56 2200
1000 3000 0.8 3  1000000.0 3124 1000000.0 3342 9997.0 53 1000
1000 4000 0.8 4  1000000.0 3720 1000000.0 4016 19194.0 137 4600
1000 5000 0.8 5  1000000.0 4471 1000000.0 4750 23593.0 189 5800
1000 6000 0.8 6  1000000.0 5832 1000000.0 5912 18397.0 124 2200
1000 7000 0.8 7  1000000.0 6563 1000000.0 6629 17997.0 97 1000
1000 8000 0.8 8  1000000.0 7157 1000000.0 7332 36790.0 367 9400
1000 9000 0.8 9  1000000.0 8100 1000000.0 8132 21997.0 368 1000
1000 10000 0.8 10  1000000.0 9011 1000000.0 8935 45588.0 509 11800
1000 1000 1.0 1  1000.0 11 1000000.0 1325 5997.0 21 1000
1000 2000 1.0 2  987736.0 2111 1000000.0 2227 9996.0 50 2000
1000 3000 1.0 3  1000000.0 3269 1000000.0 3465 9997.0 47 1000
1000 4000 1.0 4  1000000.0 3803 1000000.0 4094 17994.0 153 4000
1000 5000 1.0 5  1000000.0 4537 1000000.0 4809 21993.0 173 5000
1000 6000 1.0 6  1000000.0 5767 1000000.0 5838 17996.0 111 2000
1000 7000 1.0 7  1000000.0 6709 1000000.0 6851 17997.0 102 1000
1000 8000 1.0 8  1000000.0 7433 1000000.0 7637 33990.0 327 8000
1000 9000 1.0 9  1000000.0 8217 1000000.0 8334 21997.0 138 1000
1000 10000 1.0 10  1000000.0 8683 1000000.0 8921 41988.0 447 10000
(+)(+) Secondary memory, all result
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
834 100 5000 20000 0.0 4  10 10860 23 23168 5000
834 100 5000 20000 0.04 4  285 324588 64 67028 34400
834 100 5000 20000 0.08 4  395 447006 63 66209 33800
834 100 5000 20000 0.12 4  454 509604 62 65388 33200
834 100 5000 20000 0.16 4 

==> charts/vldbj_test_last5.csv <==
(+)(+) Secondary memory, all result
InputBlocks NumPages NumUncertainTuples InputSize AvgIntervalPercent AvgNumAltTuples TimeSort IOSort TimeTuple IOTuple OutputSize
167 100 1000 4000 0.0 4  2 2175 4 4637 1000
167 100 1000 4000 0.4 4  24 27491 11 11880 5800
334 100 2000 8000 0.0 4  4 4350 9 9269 2000
334 100 2000 8000 0.4 4  98 109570 23 23815 11600
500 100 3000 12000 0.0 4  6 6510 14 13873 3000
500 100 3000 12000 0.4 4  209 233082 35 35729 17400
667 100 4000 16000 0.0 4  8 8685 18 18519 4000
667 100 4000 16000 0.4 4  357 398851 47 47664 23200
834 100 5000 20000 0.0 4  10 10860 21 23224 5000
834 100 5000 20000 0.4 4  523 594360 59 59556 29000
1000 100 6000 24000 0.0 4  12 13020 27 27793 6000
1000 100 6000 24000 0.4 4  714 808262 70 71498 34800
1167 100 7000 28000 0.0 4  14 15195 32 32430 7000
1167 100 7000 28000 0.4 4  903 1025725 82 83486 40600
1334 100 8000 32000 0.0 4  16 17370 36 37070 8000
1334 100 8000 32000 0.4 4  1221 1366848 94 95356 46400
1500 100 9000 36000 0.0 4  18 19530 41 41696 9000
1500 100 9000 36000 0.4 4  1719 1930276 107 107176 52200
1667 100 10000 40000 0.0 4  20 21705 44 46420 10000
1667 100 10000 40000 0.4 4  2273 2549217 119 119313 58000

